DyCON: Dynamic Uncertainty-aware Consistency and Contrastive Learning for Semi-supervised Medical Image Segmentation

Semi-supervised learning in medical image segmentation leverages unlabeled data to reduce annotation burdens through consistency learning. However, current methods struggle with class imbalance and high uncertainty from pathology variations, leading to inaccurate segmentation in 3D medical images. To address these challenges, we present DyCON, a Dynamic Uncertainty-aware Consistency and Contrastive Learning framework that enhances the generalization of consistency methods with two complementary losses: Uncertainty-aware Consistency Loss (UnCL) and Focal Entropy-aware Contrastive Loss (FeCL). UnCL enforces global consistency by dynamically weighting the contribution of each voxel to the consistency loss based on its uncertainty, preserving high-uncertainty regions instead of filtering them out. Initially, UnCL prioritizes learning from uncertain voxels with lower penalties, encouraging the model to explore challenging regions. As training progress, the penalty shift towards confident voxels to refine predictions and ensure global consistency. Meanwhile, FeCL enhances local feature discrimination in imbalanced regions by introducing dual focal mechanisms and adaptive confidence adjustments into the contrastive principle. These mechanisms jointly prioritizes hard positives and negatives while focusing on uncertain sample pairs, effectively capturing subtle lesion variations under class imbalance. Extensive evaluations on four diverse medical image segmentation datasets (ISLES'22, BraTS'19, LA, Pancreas) show DyCON's superior performance against SOTA methods.

==> figures/grad_original_and_smoothed_brats19.csv <==
Epoch,beta_nll,beta_nll_s,beta_05,beta_05_s,beta_08,beta_08_s,beta_T,beta_T_s
1,0.079738997,0.024241593,0.075552821,0.01697208,0.053731445,0.041499823,0.096002191,0.021180743
2,0.04005456,0.027692951,0.04307317,0.017990682,0.0835094,0.04486872,0.040573087,0.022649704
3,0.028769089,0.03164736,0.015739253,0.018903883,0.079358354,0.050248817,0.021105906,0.024461962
4,0.031725865,0.035434302,0.012138707,0.020284696,0.082238287,0.055051133,0.018346552,0.026082188
5,0.035626434,0.03982101,0.011705919,0.021740682,0.048419956,0.06193087,0.016510012,0.028431306
6,0.026500963,0.037941404,0.011510922,0.015521791,0.067740791,0.062596,0.019269671,0.021345837
7,0.034513582,0.037224766,0.010186019,0.012838966,0.033688966,0.05964052,0.014689605,0.01919481
8,0.039544106,0.037945624,0.009132008,0.0130194165,0.053800967,0.054911952,0.018122589,0.019448897
9,0.03786939,0.03884965,0.013808125,0.013795674,0.048023153,0.05244095,0.016202252,0.020227613
10,0.043867093,0.04201775,0.014559862,0.014429173,0.068797365,0.05482728,0.023491174,0.02174233
11,0.060942937,0.047185924,0.013363911,0.0151803745,0.060382761,0.05220162,0.025147516,0.022294803
12,0.032888215,0.047280032,0.01624494,0.01612173,0.053954583,0.053660434,0.019062808,0.023013586
13,0.035977662,0.047322154,0.017543752,0.017836327,0.032072708,0.05372444,0.023646791,0.024635075
14,0.040766139,0.04729422,0.019901268,0.019504242,0.057528295,0.055841096,0.026133718,0.026421992
15,0.067307405,0.04817288,0.018040916,0.020380415,0.072283275,0.053167205,0.031657197,0.028450925
16,0.078182705,0.04668481,0.019022936,0.0211356,0.041484147,0.05339794,0.024794383,0.02886773
17,0.035454683,0.050144687,0.019599574,0.022325436,0.048277069,0.054836623,0.021877443,0.030372877
18,0.039965335,0.05214334,0.026277976,0.02388898,0.05444105,0.058151897,0.034337476,0.031003056
19,0.037590053,0.055748552,0.030487269,0.02435117,0.06918966,0.06149687,0.034071419,0.031844776
20,0.052653715,0.05666264,0.023321612,0.024299107,0.042058449,0.059596628,0.043780498,0.03223513
21,0.046062227,0.056313306,0.020915775,0.024669018,0.062690116,0.063162096,0.029315565,0.039941445
22,0.067486979,0.058763657,0.028143285,0.027596999,0.068341441,0.06698829,0.034114264,0.040832438
23,0.05596412,0.061585594,0.033179183,0.027488014,0.065225445,0.07773479,0.0299486,0.041547555
24,0.07681828,0.06852323,0.024523174,0.028352339,0.090978011,0.07786142,0.034550902,0.04122638
25,0.076448314,0.0691944,0.017520284,0.029200582,0.053280801,0.07783737,0.035560761,0.044032495
26,0.074689344,0.07033215,0.022722047,0.029676069,0.077138908,0.079376325,0.101857506,0.04463807
27,0.05995816,0.06986775,0.048879389,0.028732697,0.086539015,0.07743273,0.030787418,0.045015402
28,0.068184741,0.07442356,0.025188126,0.02722505,0.161906034,0.076461405,0.041488618,0.04611156
29,0.106966414,0.07232393,0.039130531,0.027200239,0.070455991,0.070748106,0.030859672,0.05131106
30,0.059365384,0.070272006,0.03180401,0.030231718,0.041817967,0.069872074,0.07184168,0.053211182
31,0.057439718,0.0685445,0.025670655,0.031341482,0.078079663,0.06910713,0.0353713,0.046527117
32,0.062843055,0.072663546,0.018709552,0.03049987,0.048905402,0.06736034,0.037887566,0.047440585
33,0.101522118,0.072578244,0.018102713,0.03341446,0.055512235,0.054763243,0.040910184,0.047309306
34,0.055822033,0.068574734,0.024275091,0.03246934,0.033845026,0.05294142,0.086545914,0.049291283
35,0.055929027,0.067972966,0.047835067,0.031129966,0.044520523,0.051950987,0.05456198,0.04837204
36,0.057414327,0.06888929,0.033819672,0.030511819,0.069489479,0.04843362,0.035016831,0.050491333
37,0.10114862,0.06997383,0.040463261,0.032695647,0.069071114,0.053748824,0.039922114,0.0532676
38,0.067331813,0.06900626,0.054334033,0.03553346,0.035935003,0.054385327,0.040175818,0.057958305
39,0.066931233,0.0710503,0.02967933,0.03646968,0.052237753,0.063565895,0.050679453,0.05806955
40,0.05334764,0.07234866,0.018410269,0.037932836,0.031913634,0.06565702,0.062649272,0.05919582
41,0.066602975,0.07549293,0.019489193,0.03804364,0.042906035,0.06406817,0.056564223,0.064530015
42,0.073688477,0.0741616,0.040547844,0.036172718,0.102057427,0.062645815,0.065650202,0.06647371
43,0.091846369,0.077861026,0.046480853,0.03340433,0.061877277,0.06813399,0.087817244,0.06975474
44,0.076262541,0.07794958,0.033637293,0.033439446,0.125650674,0.071009256,0.087658353,0.07156574
45,0.068912603,0.079389416,0.062466592,0.0367784,0.065431796,0.073198706,0.06582468,0.07049283
46,0.08885704,0.07734488,0.034927722,0.04032118,0.053600997,0.07076055,0.088358797,0.074161194
47,0.087835252,0.07380862,0.021754073,0.041398555,0.054847524,0.06509762,0.059359021,0.07330447
48,0.104326077,0.06831751,0.026650123,0.040341012,0.090816788,0.067973465,0.072986163,0.07151883
49,0.067816839,0.06507744,0.030030463,0.041526478,0.080990411,0.06230311,0.0687894,0.074497595
50,0.067745946,0.062321782,0.05179983,0.041732468,0.053808093,0.06320333,0.051920138,0.07535931
51,0.046157647,0.05824563,0.054916967,0.044505063,0.018524425,0.06369323,0.093247972,0.07637369
52,0.038325835,0.054404795,0.051321592,0.04889584,0.045428228,0.0686817,0.05708294,0.080227174
53,0.036935367,0.04923022,0.035905451,0.05320885,0.090635717,0.063524194,0.06996087,0.08454326
54,0.043861825,0.04683359,0.045491952,0.05810506,0.068947122,0.07522795,0.117445998,0.0826921
55,0.04135602,0.043630656,0.064526483,0.05785776,0.07443396,0.07876455,0.074441783,0.08679033
56,0.048095513,0.043502677,0.062653698,0.056504827,0.05850007,0.08490223,0.098502621,0.08618348
57,0.049426902,0.043807164,0.065661848,0.05797953,0.104732215,0.09370045,0.097893856,0.0918448
58,0.052580345,0.04454003,0.069780193,0.06468469,0.039241698,0.09266044,0.116146997,0.09337601
59,0.043850511,0.04412637,0.078992523,0.067858964,0.198028058,0.096903145,0.050277811,0.0945629
60,0.035716578,0.045515593,0.049326871,0.06871207,0.089173965,0.09668318,0.092902474,0.094467506
61,0.044877838,0.04614158,0.041387651,0.07244535,0.079901226,0.10064129,0.08717946,0.09480567
62,0.041370735,0.04621276,0.066068672,0.082714885,0.133410469,0.09597103,0.113696121,0.09290281
63,0.044264011,0.044642825,0.102956966,0.08759386,0.080235615,0.099599764,0.085272901,0.08802844
64,0.039725229,0.043945104,0.077234723,0.086992756,0.111374222,0.08669259,0.129314959,0.090884365
65,0.055248249,0.044368275,0.07305754,0.091995366,0.072234206,0.08829788,0.073487721,0.09563988
66,0.054355357,0.043467935,0.099986479,0.09966432,0.098081224,0.08532355,0.101884469,0.096340954
67,0.050138708,0.04338736,0.168357238,0.1001527,0.058029663,0.077509865,0.078865103,0.09221794
68,0.036880963,0.042795364,0.118569925,0.0989931,0.075528882,0.08057237,0.067403384,0.09324227
69,0.036873348,0.04328492,0.07298141,0.10179165,0.068956494,0.07323817,0.078837007,0.091278546
70,0.039948314,0.042215824,0.099352978,0.105152905,0.105226889,0.07533527,0.140457615,0.09463143
71,0.035874464,0.041331694,0.118077241,0.103969954,0.050157905,0.082454555,0.094190329,0.09779464
72,0.04056498,0.039488774,0.07095246,0.094173245,0.055273511,0.081516534,0.072465919,0.10061592
73,0.038344,0.03955611,0.091360934,0.09447183,0.110860631,0.0855515,0.095516205,0.10100556
74,0.044620786,0.040247977,0.105220266,0.10057502,0.038032327,0.087454,0.109677695,0.10104837
75,0.044557322,0.040333256,0.106670104,0.10173797,0.093205228,0.083350375,0.107016623,0.094997965
76,0.045514014,0.041480094,0.088156991,0.09783436,0.169274062,0.087673485,0.133516461,0.09373823
77,0.031709574,0.043348312,0.070390128,0.10175923,0.048649423,0.09016023,0.107077897,0.10045557
78,0.037554327,0.043304715,0.121555738,0.100680485,0.115878448,0.08379747,0.071299851,0.1009397
79,0.043792032,0.042496003,0.13401334,0.103063986,0.087981619,0.08386526,0.079265185,0.099498436
80,0.040801059,0.041565675,0.110982515,0.10233132,0.064190634,0.07871373,0.079953514,0.098609276
81,0.047342841,0.040932134,0.079041161,0.11236495,0.093389027,0.06837867,0.081592984,0.097105436
82,0.059247147,0.04132552,0.110201195,0.11790255,0.080140926,0.068328895,0.139639258,0.098667525
83,0.037908066,0.04207271,0.080573499,0.11476314,0.04723306,0.06387864,0.100357465,0.10170403
84,0.036533643,0.04315545,0.129055262,0.11144215,0.038710203,0.05916038,0.09526512,0.10025586
85,0.035254106,0.0440672,0.099343456,0.11031243,0.041689869,0.057269618,0.098124966,0.10322765
86,0.039178528,0.04296483,0.188493237,0.11374326,0.065923482,0.06768223,0.118478097,0.103555664
87,0.035643425,0.040930025,0.125766084,0.11484534,0.048151694,0.07021476,0.122698821,0.09632947
88,0.045026232,0.04087646,0.090161741,0.12035073,0.071375854,0.070335776,0.101664849,0.09772938
89,0.054619465,0.041357733,0.100803353,0.11595303,0.040799044,0.07061678,0.064783536,0.09669642
90,0.049918544,0.041583374,0.099685349,0.117485344,0.045282986,0.076273434,0.109671429,0.104324475
91,0.036319163,0.040813867,0.113349438,0.109007485,0.19751513,0.07466858,0.084873095,0.104515225
92,0.03889906,0.040462293,0.12122196,0.10438044,0.105466343,0.07968016,0.067377292,0.10072946
93,0.037372407,0.039420832,0.135627478,0.10552631,0.048443154,0.07870476,0.114356488,0.098993644
94,0.04134639,0.037310004,0.085078195,0.107200325,0.041520327,0.08192956,0.084935553,0.09932326
95,0.037510544,0.0372891,0.114666589,0.10954971,0.098256312,0.08578136,0.174405485,0.09741986
96,0.031483423,0.03776534,0.103714675,0.1143744,0.049874939,0.07274066,0.120385692,0.09909224
97,0.032127675,0.038338035,0.079495661,0.11277931,0.098267488,0.066202804,0.084841162,0.10340942
98,0.034611639,0.038635496,0.101620413,0.10698488,0.061621789,0.07134849,0.084306665,0.10099803
99,0.033511229,0.03933697,0.117543511,0.10799353,0.073047057,0.07521743,0.068079658,0.10165693
100,0.049709488,0.03985452,0.123179153,0.107180215,0.083801024,0.0707238,0.09063746,0.098216675
101,0.041081563,0.040007062,0.161596343,0.11029097,0.067108214,0.07243772,0.101596929,0.10206041
102,0.044626016,0.04028061,0.105271123,0.11601577,0.040087733,0.06931469,0.110549115,0.10414414
103,0.040346973,0.0414352,0.077683128,0.11600111,0.099900007,0.07137831,0.090242587,0.10331721
104,0.048361111,0.04126329,0.095164597,0.11404993,0.080209762,0.07440579,0.091524608,0.10618911
105,0.042686038,0.040078655,0.106533565,0.11119153,0.053319998,0.07392928,0.140002862,0.108756416
106,0.03300887,0.040024005,0.134822115,0.10333487,0.067014098,0.07882036,0.158823073,0.10828689
107,0.034863167,0.03989008,0.136743695,0.0994737,0.067037195,0.08262381,0.105678409,0.10535656
108,0.046157528,0.0409458,0.101473771,0.09919409,0.082257964,0.07725763,0.076037355,0.11026632
109,0.031792168,0.04049392,0.098031767,0.09707503,0.10332191,0.07564197,0.096798703,0.11300592
110,0.037863124,0.040166352,0.094595157,0.09391713,0.079035901,0.07971285,0.1163105,0.105143405
111,0.040535018,0.039917406,0.083029717,0.08730086,0.116019011,0.089291565,0.096901678,0.096485935
112,0.043286808,0.04047827,0.066659465,0.08074093,0.078122251,0.09577609,0.081245847,0.097236015
113,0.050904136,0.03933717,0.074887,0.0762,0.04623821,0.09683691,0.139340267,0.096579
114,0.043842331,0.03985777,0.073974043,0.0738699,0.064053103,0.09961543,0.118920542,0.09433083
115,0.03941033,0.04115953,0.074954592,0.07450013,0.094028838,0.097875625,0.061377816,0.09094643
116,0.030519435,0.042482205,0.06865938,0.07389573,0.162801221,0.10068951,0.072248258,0.08698792
117,0.040471818,0.043504488,0.071144328,0.07462169,0.131882429,0.10950664,0.113179117,0.087376885
118,0.03474652,0.043013252,0.056064475,0.075149104,0.092866234,0.117550574,0.069467194,0.08235329
119,0.036998175,0.04255857,0.074730799,0.074328974,0.131107062,0.1334034,0.07431709,0.08058734
120,0.050880723,0.041894834,0.100897454,0.07658571,0.061637852,0.13330092,0.082466558,0.08240804
121,0.053761765,0.042873368,0.076985754,0.07602115,0.144157916,0.12301001,0.057316579,0.08683762
122,0.053509664,0.042906042,0.073919125,0.077033505,0.166293412,0.117083825,0.085135482,0.083934054
123,0.045991778,0.043071844,0.080161095,0.08105882,0.126677692,0.11666273,0.089104228,0.08401136
124,0.039295468,0.042943045,0.065772764,0.08259042,0.222581342,0.1135983,0.101261169,0.08388807
125,0.032772996,0.041348625,0.097521938,0.083385825,0.093004063,0.120122425,0.079584815,0.084881105
126,0.040304776,0.039614316,0.063013822,0.08465364,0.059892066,0.11734162,0.116543993,0.09712763
127,0.040798571,0.03798257,0.081267901,0.0825065,0.072620556,0.11332282,0.084143452,0.09618046
128,0.036404535,0.036289353,0.096317619,0.081189126,0.088655382,0.11047657,0.070240282,0.09490019
129,0.035710152,0.03628886,0.090046719,0.08219089,0.100462727,0.10060552,0.073084146,0.0932581
130,0.034936532,0.036864784,0.108851455,0.08281322,0.126879036,0.104182415,0.092396811,0.094973415
131,0.036418706,0.035976443,0.089663945,0.08549711,0.116349936,0.115057394,0.179781869,0.08987082
132,0.037192147,0.03459472,0.052447781,0.08242801,0.126105428,0.1245448,0.075663865,0.08997652
133,0.029059617,0.034762606,0.066987343,0.07915663,0.098215178,0.13939849,0.076301463,0.09089237
134,0.03929057,0.034412462,0.07579042,0.07677428,0.123870827,0.14018217,0.084840238,0.09582673
135,0.038532227,0.03442295,0.103745192,0.07307745,0.128772974,0.13914987,0.096738063,0.0941247
136,0.031421371,0.034219567,0.089852825,0.06850407,0.16864188,0.13517062,0.065518066,0.08500392
137,0.026981337,0.034387425,0.050576743,0.0707224,0.16749458,0.1308579,0.085200392,0.08721668
138,0.038083427,0.036331486,0.063603848,0.07189398,0.237192169,0.13019365,0.079398751,0.08912668
139,0.032208726,0.037767008,0.066223241,0.07548249,0.108299628,0.12403352,0.122427769,0.09123147
140,0.035041362,0.03932777,0.071883135,0.07342421,0.116556227,0.1233028,0.075376488,0.09108681
141,0.034384884,0.04107255,0.043930139,0.07493984,0.076557383,0.11794236,0.088574067,0.0927847
142,0.038870707,0.04216493,0.074631155,0.080700554,0.082978182,0.11425383,0.097791582,0.09551517
143,0.04850021,0.04223408,0.078703083,0.08098741,0.091572732,0.10946313,0.095401332,0.09617115
144,0.053645812,0.04260963,0.111675479,0.08689257,0.06226946,0.10423063,0.105888218,0.09573703
145,0.054139875,0.043049462,0.083162479,0.08732192,0.121465772,0.10095054,0.095291354,0.095776185
146,0.048869163,0.042606976,0.105009109,0.092892945,0.115037501,0.10035491,0.082497023,0.09459805
147,0.037905071,0.042173915,0.108183868,0.09141644,0.130609155,0.10483297,0.112505101,0.090849936
148,0.038775016,0.04059322,0.066472329,0.090041794,0.189285249,0.10242896,0.08595854,0.08931723
149,0.035964176,0.03895237,0.125274897,0.08559165,0.055974573,0.1040965,0.118086621,0.08542768
150,0.039439682,0.037163824,0.076176643,0.08547111,0.083755404,0.09887934,0.075768009,0.08289842
151,0.029960062,0.03610908,0.099640384,0.079483986,0.070601135,0.09651255,0.076792695,0.082583055
152,0.034540061,0.0364578,0.059866052,0.07664589,0.127758756,0.09431701,0.060310423,0.080247
153,0.032693315,0.03776539,0.064956643,0.07525578,0.067532621,0.08213061,0.080074273,0.07667265
154,0.037237208,0.03849423,0.067174107,0.06754551,0.078944832,0.0840248,0.0669927,0.07023368
155,0.03625448,0.038089365,0.081957087,0.065487474,0.069294125,0.09333001,0.069998816,0.07581456
156,0.038321737,0.038391624,0.045137871,0.059198044,0.091369547,0.099179596,0.079343304,0.07720986
157,0.041392263,0.038193733,0.079802893,0.058105614,0.108653843,0.09362898,0.089144558,0.07745249
158,0.0518509,0.038158737,0.052571237,0.05640065,0.06742128,0.09531702,0.050215065,0.0794513
159,0.043252546,0.03798828,0.048172183,0.05783441,0.074916512,0.0945059,0.05369693,0.08268074
160,0.035391066,0.037265137,0.05559627,0.060027964,0.176807478,0.097271465,0.131576806,0.08562385
161,0.032982651,0.037185527,0.036746133,0.066775635,0.129096925,0.09430476,0.090745717,0.09225944
162,0.032561157,0.03726822,0.048941713,0.06809167,0.072252586,0.09195785,0.06273669,0.08993677
163,0.032343343,0.037214834,0.047907058,0.0689015,0.084413044,0.091036625,0.100062422,0.0991184
164,0.035532631,0.03694766,0.081511639,0.0722884,0.070833579,0.09707887,0.099287078,0.102973945
165,0.029023062,0.037788738,0.103892609,0.075058684,0.096949764,0.08830311,0.099429965,0.095280774
166,0.03752565,0.039238896,0.112614669,0.07788257,0.061702583,0.079997666,0.145699143,0.09346394
167,0.042219166,0.04139973,0.092963167,0.08409776,0.08518479,0.083016485,0.065917902,0.09473036
168,0.05131704,0.04206294,0.06066953,0.0899304,0.058208898,0.080792375,0.142031312,0.09148384
169,0.040580798,0.04211822,0.082041174,0.08742423,0.135338962,0.087667964,0.092252426,0.08640638
170,0.043801863,0.042560533,0.083299108,0.080672495,0.089049958,0.09229179,0.054645099,0.08467727
171,0.047484275,0.042564407,0.064984992,0.07526011,0.046042513,0.09242239,0.072577372,0.07879316
172,0.054169443,0.041459426,0.111093588,0.07016876,0.1024407,0.090994164,0.075400904,0.08245193
173,0.038975455,0.040635355,0.10623353,0.06740559,0.062171992,0.09557928,0.067597181,0.07817799
174,0.036085486,0.0398688,0.056450006,0.065197624,0.139589548,0.0878124,0.0485125,0.08250254
175,0.033446182,0.039312746,0.036375146,0.06131968,0.143187925,0.08758483,0.082138829,0.08925843
176,0.037564367,0.03815098,0.058490817,0.060831368,0.063008539,0.09082169,0.086858079,0.08927205
177,0.031169316,0.036103632,0.042049717,0.05376384,0.070902571,0.090585366,0.102505602,0.09021157
178,0.043076359,0.035087705,0.033037778,0.047177695,0.104060084,0.091715105,0.099291883,0.091422
179,0.032915283,0.03514294,0.059961576,0.045434844,0.057670187,0.08531352,0.135497823,0.09405191
180,0.03824129,0.036327697,0.044519689,0.045658812,0.086774126,0.074641235,0.12220414,0.09607636
181,0.035866607,0.03654685,0.060101803,0.045478407,0.078411184,0.07369892,0.072713666,0.10107998
182,0.033695959,0.03820001,0.040418308,0.047733333,0.10007745,0.071455896,0.084796019,0.10224148
183,0.028816165,0.038292807,0.040372144,0.050709147,0.073469423,0.06640275,0.079701476,0.09941182
184,0.036637872,0.038157314,0.03902141,0.05029688,0.075573727,0.06517849,0.07481169,0.09266957
185,0.045293741,0.037607867,0.038614832,0.05120032,0.036465067,0.05947123,0.102383286,0.0861585
186,0.039755896,0.038974192,0.0566868,0.051909942,0.053585414,0.056770574,0.136894122,0.084439315
187,0.047700927,0.03970041,0.06459894,0.0532593,0.048472267,0.053098477,0.114120692,0.08117174
188,0.044004325,0.039895747,0.062795922,0.055083938,0.053528517,0.052515086,0.070995346,0.080421396
189,0.031560365,0.039922614,0.055838943,0.056095406,0.04542771,0.054424293,0.068075269,0.08088449
190,0.032746833,0.03922196,0.053554058,0.056666374,0.029701477,0.056695215,0.057093438,0.07888792
191,0.049529858,0.038811345,0.067198046,0.056782,0.051404685,0.060259152,0.055521831,0.07947729
192,0.040958162,0.038164534,0.053911883,0.054653425,0.063356452,0.061342128,0.052120306,0.07437087
193,0.030769512,0.037150778,0.058618512,0.052825645,0.067635529,0.06512874,0.072197966,0.07749294
194,0.036906518,0.037737917,0.049136113,0.050932545,0.094665818,0.06712416,0.079442576,0.080771744
195,0.038287196,0.037606545,0.044324469,0.049525853,0.059174292,0.07215339,0.082417548,0.08054047
196,0.035649754,0.03554179,0.057843104,0.04983651,0.089224771,0.07438163,0.142787874,0.08144289
197,0.041232795,0.03511074,0.043313179,0.049082614,0.059302006,0.075006925,0.063056499,0.081978954
198,0.033866767,0.03646271,0.044518143,0.04688382,0.091394685,0.07251473,0.102216005,0.08688476
199,0.037431754,0.03677321,0.036907945,0.04776042,0.06538181,0.07251378,0.100863397,0.09250237
200,0.03143312,0.03748285,0.039487153,0.047937278,0.079993822,0.07449838,0.054780629,0.096785404
201,0.028882327,0.038794413,0.070304565,0.04794847,0.073687069,0.07432295,0.064546093,0.09014457
202,0.036647666,0.03816685,0.046372917,0.047308084,0.069609463,0.07809117,0.057480961,0.09329275
203,0.04428919,0.037815224,0.036630645,0.047128662,0.042713601,0.07456111,0.121256061,0.090307705
204,0.04001151,0.037564475,0.057902023,0.04892546,0.094656274,0.079861954,0.135618702,0.08673481
205,0.045383599,0.036908656,0.04609305,0.049524825,0.079020269,0.0754229,0.125247821,0.088471144
206,0.048765391,0.036753405,0.057954997,0.047021702,0.087470487,0.075878516,0.076379485,0.09158279
207,0.034957137,0.03537856,0.036909342,0.047797985,0.096984237,0.075748555,0.094538361,0.09247299
208,0.030350586,0.03336671,0.042723939,0.047556803,0.05609411,0.07606371,0.072365522,0.08566218
209,0.034924235,0.031644803,0.054875936,0.045954183,0.11839015,0.071625635,0.065134369,0.07633325
210,0.024874926,0.029361334,0.045480814,0.0466729,0.035603255,0.06898705,0.072143994,0.0682252
211,0.027329816,0.027297957,0.045273352,0.04694678,0.078243263,0.065066054,0.095662616,0.064606145
212,0.022899192,0.026615074,0.054135766,0.04844424,0.068309873,0.05783108,0.066382945,0.063018136
213,0.024170717,0.0259501,0.034218829,0.050883003,0.045865074,0.059958525,0.05314796,0.06028458
214,0.022792429,0.024649344,0.041875783,0.04947437,0.050275575,0.051591665,0.04232936,0.05865529
215,0.022548901,0.024317048,0.053280186,0.048158973,0.052634422,0.053394478,0.04416731,0.055970233
216,0.028131615,0.02400449,0.060693797,0.049546473,0.048260607,0.054095834,0.040189017,0.05160272
217,0.028128315,0.024227072,0.051883966,0.05229249,0.024634458,0.052061785,0.078658216,0.049899995
218,0.023700848,0.024182688,0.067111544,0.057058044,0.077368543,0.051493276,0.04502999,0.049377203
219,0.021916691,0.024212014,0.040789668,0.060324855,0.034721587,0.05405014,0.04884151,0.052343175
220,0.021551955,0.024561487,0.032326825,0.064308085,0.05363141,0.054342233,0.045293398,0.057669632
221,0.024204241,0.024279444,0.059148353,0.062072903,0.085256815,0.055763945,0.051987521,0.062033392
222,0.025125008,0.023702066,0.081595942,0.06485743,0.047969382,0.061950978,0.049355686,0.06147389
223,0.023726881,0.024101598,0.081874341,0.06568864,0.040179968,0.0586851,0.04792,0.062003188
224,0.023085678,0.024245858,0.074543872,0.06816551,0.075844184,0.059346482,0.071989067,0.06515966
225,0.026043635,0.02477032,0.093112506,0.06984155,0.055555373,0.058872044,0.097431891,0.0658115
226,0.02531117,0.024846891,0.038341939,0.06703305,0.062477726,0.055344053,0.083826639,0.06564912
227,0.022354562,0.024715276,0.079729266,0.062785216,0.086504765,0.05664828,0.073063217,0.066433795
228,0.027696176,0.024634678,0.075423613,0.057321824,0.044709776,0.06120483,0.050322946,0.069502324
229,0.023359288,0.024897425,0.065558434,0.052694377,0.041335389,0.062298883,0.080406278,0.06577136
230,0.026796581,0.02441328,0.049087197,0.051713564,0.048887022,0.06290628,0.051811773,0.060421184
231,0.024969928,0.024413971,0.031063437,0.050598633,0.049976937,0.06389667,0.050363693,0.05549942
232,0.023808856,0.024804179,0.039117593,0.051463325,0.061011638,0.062074665,0.057202432,0.05235164
233,0.022920901,0.023898795,0.027240403,0.0496476,0.085745446,0.06629466,0.078605235,0.05373718
234,0.025713172,0.024111288,0.028269367,0.049235333,0.086784743,0.07620731,0.034679495,0.051141027
235,0.021202179,0.023969073,0.083304398,0.05078331,0.061629362,0.076671086,0.04393011,0.0528082
236,0.025318105,0.02411462,0.027192567,0.056045536,0.072381645,0.07525168,0.034608983,0.054335922
237,0.026256606,0.02399779,0.088376164,0.056775164,0.068284675,0.077945635,0.041585404,0.05741783
238,0.01864234,0.024072034,0.057266408,0.061112054,0.086909741,0.07730157,0.06417834,0.060168494
239,0.025484215,0.024491614,0.061435802,0.06353262,0.140461877,0.07706443,0.054444805,0.06599207
240,0.025374426,0.024533873,0.064566948,0.060188167,0.053524729,0.07733397,0.068483464,0.06991004
241,0.026425412,0.02441173,0.083685689,0.063993685,0.035782915,0.08630583,0.065640911,0.0729248
242,0.022640552,0.024343692,0.046413891,0.05841219,0.087951183,0.0890302,0.088021502,0.07672959
243,0.023663349,0.024635773,0.070609301,0.05654186,0.079304814,0.088330135,0.106111951,0.075358294
244,0.029908974,0.024456767,0.052475065,0.05582236,0.084413387,0.08225955,0.092915289,0.07707526
245,0.021624772,0.024507003,0.049859796,0.05270506,0.064324737,0.08455528,0.083109781,0.07706183
246,0.024096651,0.024048408,0.065247737,0.04709508,0.162100226,0.08781482,0.064756475,0.0751857
247,0.02557623,0.024525689,0.032561224,0.050922465,0.095528439,0.087860376,0.079633377,0.070852384
248,0.021563148,0.024788419,0.038563076,0.048682533,0.079909042,0.08956946,0.050465371,0.06795327
249,0.023694152,0.024624767,0.054240812,0.048306223,0.079756021,0.08795962,0.071614444,0.062590316
250,0.025876787,0.024951583,0.033393953,0.055664062,0.076482072,0.08709483,0.068349257,0.05760412
251,0.021839477,0.02479012,0.027585939,0.056709293,0.068378285,0.07787051,0.046879612,0.05473788
252,0.027413357,0.025088817,0.084687777,0.062422838,0.088406734,0.080951154,0.044688288,0.052384898
253,0.026290655,0.025401557,0.048210002,0.066963576,0.096395597,0.07900125,0.077120841,0.05151998
254,0.028272433,0.025216376,0.048711903,0.067977175,0.068314932,0.07938754,0.039285745,0.04994762
255,0.024892937,0.0254995,0.123438187,0.06949083,0.055676859,0.08070978,0.033247769,0.048663154
256,0.02248201,0.025931787,0.075700052,0.07047257,0.069857195,0.08205342,0.036094073,0.054608684
257,0.028563192,0.02621284,0.089696653,0.06677283,0.126334801,0.08523211,0.05610358,0.058530685
258,0.024690555,0.026517773,0.083970398,0.065826505,0.060409945,0.085463025,0.04181616,0.05767657
259,0.021842353,0.026767122,0.064376853,0.06874899,0.083618939,0.089857094,0.055890851,0.05843421
260,0.028708031,0.02703195,0.048530493,0.06607969,0.089704446,0.09358812,0.055504609,0.060611647
261,0.026162336,0.02736336,0.037403326,0.06670033,0.081814766,0.09278172,0.106334865,0.061299164
262,0.030223882,0.026915677,0.047690492,0.06690464,0.120193556,0.09148921,0.083908357,0.059885968
263,0.02933999,0.027166927,0.038746644,0.067279495,0.09870474,0.091102056,0.068579651,0.06282387
264,0.030765928,0.027581355,0.077936746,0.069777474,0.112255633,0.08875251,0.046862196,0.0658051
265,0.027541224,0.02757103,0.096745305,0.06958477,0.092987098,0.089875974,0.055022124,0.06447684
266,0.025796108,0.027945854,0.081906393,0.07190026,0.06179323,0.0921323,0.042969197,0.0592647
267,0.024086377,0.027283622,0.091739727,0.06969108,0.113409705,0.08938073,0.041971643,0.054444253
268,0.027203057,0.026917493,0.087718919,0.068665646,0.056538466,0.08857891,0.071195155,0.053916883
269,0.025986614,0.026204892,0.089356668,0.06353236,0.060123511,0.08608865,0.085703172,0.05577325
270,0.028604781,0.02594158,0.046603568,0.057832997,0.100939065,0.08667935,0.042222004,0.054938696
271,0.029910589,0.025827296,0.060558185,0.052636355,0.104378052,0.086381435,0.054213542,0.054632302
272,0.023601562,0.025975976,0.025598546,0.047925737,0.092677824,0.08022117,0.035703838,0.058423497
273,0.025678689,0.025718099,0.028492382,0.043423943,0.090686493,0.07992437,0.0633059,0.05776789
274,0.023639938,0.025619335,0.02660384,0.0376826,0.087353036,0.08306418,0.06542588,0.05418
275,0.024908116,0.025449092,0.039751716,0.037924316,0.098894104,0.07866702,0.046676598,0.05533974
276,0.024653234,0.025633365,0.029940005,0.034454066,0.058814105,0.07546538,0.03990528,0.054327637
277,0.025573194,0.02572673,0.044633523,0.042339157,0.051806998,0.07343811,0.079883605,0.057217512
278,0.024624307,0.026106989,0.042700976,0.043910466,0.05357039,0.07214732,0.064639129,0.056459095
279,0.024998965,0.026225096,0.031943232,0.048571896,0.091521651,0.07341736,0.049824245,0.05410608
280,0.026902309,0.02640564,0.049020775,0.04863812,0.056967515,0.07120216,0.053819362,0.05475664
281,0.031753309,0.026615113,0.025855683,0.04876909,0.072361775,0.07279184,0.044092536,0.05538166
282,0.024535222,0.027405601,0.104449421,0.04747815,0.072404966,0.07592183,0.064602599,0.052389346
283,0.029481279,0.027889445,0.044205487,0.047207367,0.077778593,0.07731683,0.055721689,0.051890276
284,0.024821008,0.028681776,0.073218152,0.05042286,0.100053504,0.07327065,0.041895691,0.050836217
285,0.026713561,0.028939819,0.040413942,0.048883256,0.076742128,0.0759375,0.053182226,0.0496168
286,0.02674797,0.028524544,0.031249693,0.04909095,0.074710824,0.07700638,0.046155501,0.051146396
287,0.033478085,0.02880687,0.031724125,0.040802013,0.08310701,0.07632639,0.04996052,0.049629796
288,0.02946274,0.028176988,0.039993163,0.04070249,0.067520306,0.07755332,0.059648395,0.05002675
289,0.032922275,0.028434496,0.064098179,0.03667578,0.051059842,0.07752143,0.039283674,0.049894013
290,0.029482752,0.02886817,0.033624731,0.035680387,0.08363606,0.076496504,0.041625168,0.05522782
291,0.027600538,0.028859442,0.027932622,0.035000183,0.083050601,0.08039103,0.059388507,0.05537282
292,0.027358491,0.027949588,0.021560002,0.034281533,0.065605126,0.08342942,0.049436569,0.059206374
293,0.023182437,0.027972115,0.043210238,0.033838578,0.09004771,0.08933806,0.059691224,0.05705341
294,0.027396103,0.027545143,0.032951094,0.030627228,0.099734694,0.09057839,0.040568348,0.058485374
295,0.031050302,0.027333632,0.030460011,0.0298049,0.06649287,0.09021001,0.10652031,0.06028628
296,0.026660718,0.02728722,0.024447666,0.03000831,0.113656051,0.088650204,0.0476055,0.059119493
297,0.024379544,0.0272038,0.024537627,0.03181058,0.11349088,0.09096943,0.088296033,0.058174178
298,0.029687988,0.027756386,0.035563629,0.030935964,0.126606703,0.09317804,0.038118739,0.056122378
299,0.028652558,0.027877916,0.031984676,0.03153441,0.063463189,0.092699565,0.053603359,0.056358833
300,0.027367624,0.027185192,0.025401438,0.031926133,0.07995227,0.092298776,0.059634227,0.049252458
301,0.027136443,0.027709257,0.029966714,0.032917403,0.067452662,0.088653706,0.047720637,0.04937543
302,0.026524298,0.02824775,0.039582737,0.03341193,0.088797271,0.086869955,0.039983448,0.044220407
303,0.028708253,0.028206306,0.034464039,0.034125943,0.112133831,0.079307966,0.039173204,0.045040566
304,0.028611425,0.028468836,0.038935576,0.035245776,0.094949886,0.078690134,0.042932879,0.046923693
305,0.024123073,0.028688626,0.034377236,0.035927866,0.062484954,0.07614049,0.035456542,0.04567666
306,0.031901356,0.028382193,0.03436036,0.03624449,0.077205397,0.075422086,0.048835196,0.044172667
307,0.029764472,0.028524099,0.02948291,0.034993865,0.095653363,0.07214293,0.036745809,0.04318934
308,0.029273557,0.02806022,0.042703722,0.03592941,0.050986759,0.0677015,0.04632033,0.043777626
309,0.03127785,0.027905084,0.043182999,0.03551875,0.057284821,0.06415348,0.072434664,0.044209026
310,0.029565535,0.0287154,0.032222357,0.03560376,0.054455955,0.06820652,0.047163893,0.044242475
311,0.024072118,0.028326135,0.033132914,0.035003897,0.060268644,0.066474535,0.032680664,0.04567166
312,0.027943332,0.028204218,0.027076473,0.033964165,0.056005612,0.06359252,0.030150173,0.04506936
313,0.024069469,0.028038157,0.043819528,0.03338896,0.067719594,0.06563386,0.045056075,0.047036786
314,0.02706008,0.027937848,0.034829017,0.033650935,0.059469696,0.068913,0.047246896,0.04910136
315,0.032226212,0.02820058,0.035227317,0.032917134,0.103015378,0.06776372,0.035791013,0.04895521
316,0.028008712,0.028534085,0.0283617,0.032393634,0.059885539,0.06782483,0.063127056,0.051248852
317,0.028545296,0.028388735,0.019085612,0.032183923,0.066833243,0.06989515,0.030722793,0.05300065
318,0.027612947,0.028477624,0.036951695,0.032933183,0.071400113,0.06965862,0.065994643,0.053147215
319,0.030274771,0.02884809,0.04580275,0.033030175,0.090076178,0.06893159,0.093080394,0.052021574
320,0.032192867,0.029368818,0.024884362,0.033063807,0.042963263,0.06785626,0.045702387,0.053777795
321,0.027407167,0.029090522,0.027897904,0.03193803,0.06087973,0.06882197,0.055617094,0.05184844
322,0.026489824,0.029109843,0.024979357,0.03513641,0.076708727,0.06854815,0.047668129,0.05280541
323,0.024958374,0.02876618,0.051312119,0.03541048,0.065354355,0.065264866,0.046521731,0.051125564
324,0.03076471,0.029313149,0.035798911,0.033053573,0.052199397,0.06314727,0.035990488,0.046016365
325,0.037433501,0.029171534,0.035563655,0.032965597,0.09226203,0.06582486,0.05335322,0.044790804
326,0.02522574,0.029438673,0.01710395,0.034420773,0.069542609,0.063811675,0.043833498,0.04381696
327,0.028738502,0.02993342,0.05106939,0.039456442,0.064095058,0.06162224,0.04029252,0.04358672
328,0.024176313,0.030430403,0.039692421,0.03699129,0.038567271,0.06046713,0.049196173,0.043793757
329,0.035744477,0.030379288,0.022233676,0.03621091,0.068900242,0.06146735,0.041988403,0.044419903
330,0.030776719,0.029346436,0.024004593,0.035149585,0.069739133,0.06016725,0.03344677,0.04313771
331,0.030078564,0.02984675,0.042449649,0.037321165,0.040747907,0.06026683,0.045878656,0.04535101
332,0.031437296,0.029762182,0.075336032,0.03558538,0.054814357,0.05865328,0.045365762,0.04677581
333,0.029928207,0.030463275,0.026660619,0.034910444,0.053803302,0.061208922,0.048592102,0.046921697
334,0.030253563,0.030165324,0.027995124,0.035977468,0.062201586,0.060103416,0.042251952,0.047750812
335,0.027104992,0.03000269,0.0249504,0.036183182,0.079261027,0.05895602,0.04053127,0.04826748
336,0.030228861,0.030046389,0.038819738,0.03489095,0.070538394,0.061662808,0.065966479,0.04699428
337,0.027892841,0.030532476,0.033711582,0.030904805,0.04795957,0.060676858,0.054540534,0.0467658
338,0.031187231,0.03021414,0.032943048,0.031187568,0.064123638,0.06084278,0.050655052,0.045138195
339,0.032764953,0.030378908,0.032903891,0.033689015,0.057845205,0.058331072,0.050279558,0.0457133
340,0.029150376,0.030649584,0.026061708,0.03347483,0.058265213,0.058665007,0.038613442,0.046663284
341,0.030515544,0.030795973,0.02952734,0.032221466,0.067815788,0.057934035,0.033146586,0.044110652
342,0.036298189,0.030499725,0.035474595,0.031428322,0.044954877,0.06054345,0.043080982,0.043341953
343,0.026744844,0.030433165,0.029488258,0.032088324,0.055462535,0.059757955,0.032316107,0.047087945
344,0.031901252,0.03020613,0.05300957,0.032520585,0.037084468,0.05868961,0.048002999,0.046330683
345,0.029811747,0.02993264,0.022808557,0.032714754,0.082600385,0.057865262,0.050031099,0.04692632
346,0.031692754,0.029608553,0.026286101,0.033404052,0.063228667,0.058098465,0.040440157,0.048588566
347,0.024930352,0.028907124,0.025780164,0.033973128,0.074053697,0.060822677,0.046853531,0.04928856
348,0.030521633,0.02956997,0.039543048,0.03474222,0.056268688,0.06119922,0.088114999,0.049022306
349,0.03049461,0.029044213,0.037226517,0.03192697,0.047161754,0.06421756,0.042706907,0.049782533
350,0.026415469,0.028464152,0.028003402,0.03345851,0.050021742,0.060656562,0.044569828,0.049324375
351,0.027274678,0.028394576,0.036420308,0.03320249,0.07014785,0.059682228,0.049769055,0.05085369
352,0.029283885,0.028434064,0.041165389,0.034228224,0.072196931,0.05869381,0.050080892,0.051339377
353,0.033373315,0.028210957,0.037179153,0.03403136,0.059227992,0.057414375,0.029653572,0.047199756
354,0.026643667,0.02834876,0.024857039,0.032905225,0.067267835,0.057551242,0.055605259,0.046454765
355,0.024011143,0.028657682,0.038123939,0.032706894,0.046990473,0.057134174,0.04544954,0.047313195
356,0.030997004,0.028683878,0.023725957,0.0324746,0.053485289,0.05595056,0.05573329,0.045744598
357,0.025325254,0.028507547,0.036037501,0.030699765,0.064169541,0.05348458,0.051710408,0.046062224
358,0.028290566,0.028339762,0.03757441,0.033109643,0.043474313,0.052094117,0.046718776,0.046956476
359,0.031872638,0.028303249,0.025965126,0.033160575,0.048530445,0.048836246,0.035256982,0.045561224
360,0.029504679,0.028965315,0.02602011,0.032265168,0.045851048,0.05040249,0.053154144,0.046920896
361,0.027536646,0.028810605,0.034097355,0.03261583,0.058311701,0.05001598,0.034083091,0.045378655
362,0.02752059,0.02920935,0.023417067,0.03126504,0.047537174,0.04808991,0.053257145,0.044009496
363,0.031695463,0.029945364,0.061277945,0.029435458,0.045323335,0.050904885,0.03859609,0.0452067
364,0.026278533,0.029707193,0.025366334,0.029404381,0.034689117,0.050537024,0.041652732,0.04787497
365,0.030631771,0.030392876,0.029169874,0.03125432,0.062652893,0.052187618,0.05904625,0.04670755
366,0.02944991,0.030748025,0.027232571,0.030918095,0.049620178,0.052430466,0.040310916,0.047630347
367,0.029312689,0.030993432,0.022529593,0.031114973,0.044908866,0.051768716,0.038018808,0.047928404
368,0.035650712,0.0313501,0.01927859,0.0290404,0.071624115,0.051710896,0.058690809,0.048940197
369,0.029490948,0.03235612,0.025654353,0.02961033,0.044851787,0.051947594,0.061939698,0.05060555
370,0.036361504,0.032281987,0.044519495,0.029667612,0.062356994,0.05107658,0.041479949,0.049002178
371,0.031088144,0.033181436,0.030735111,0.029525677,0.060740206,0.050824545,0.043311071,0.049627885
372,0.029974662,0.03314319,0.025385853,0.031248953,0.040919658,0.053677127,0.056237701,0.050755292
373,0.035262141,0.032598414,0.040532198,0.03141555,0.044745103,0.052080825,0.048714057,0.050823655
374,0.036338754,0.033165094,0.031065639,0.032055452,0.037056133,0.054691393,0.058306281,0.049539044
375,0.029890414,0.03256247,0.02974269,0.030434566,0.053942751,0.05326535,0.043012507,0.050184846
376,0.038444426,0.03262544,0.025813224,0.031106325,0.047099821,0.050979037,0.046567943,0.05041696
377,0.028930208,0.0330118,0.039762389,0.03166868,0.073434696,0.054338038,0.0492929,0.048996434
378,0.030202931,0.03226371,0.020944521,0.03134825,0.055661097,0.056838136,0.059374426,0.049160138
379,0.035157766,0.031687297,0.032053422,0.030779403,0.070957452,0.057612542,0.049093574,0.052312575
380,0.03033524,0.03197076,0.028310601,0.030776965,0.048096601,0.057156827,0.047937967,0.052616466
381,0.031717859,0.03148787,0.037452709,0.03134067,0.037877031,0.056538705,0.045632236,0.05448016
382,0.033838246,0.031636734,0.031009423,0.030834004,0.07450968,0.053738415,0.042032413,0.054485887
383,0.027781237,0.031739417,0.037327863,0.030850584,0.069746077,0.053487163,0.050351147,0.05319163
384,0.030574629,0.03127822,0.025377177,0.029772654,0.044800203,0.05245966,0.089830637,0.052473985
385,0.032725066,0.031407278,0.02971831,0.032687925,0.049385626,0.055078283,0.046051405,0.052079286
386,0.033615511,0.031175414,0.031450275,0.03222169,0.040918581,0.05647264,0.065204896,0.051701963
387,0.030418856,0.030906389,0.034695726,0.032314315,0.0454318,0.054162633,0.049350165,0.051937062
388,0.031229751,0.031524677,0.021110307,0.032576896,0.053148564,0.05094552,0.046431828,0.051309
389,0.030545786,0.030999415,0.021274135,0.03252632,0.060682401,0.053549472,0.04191716,0.04708518
390,0.031625837,0.030294828,0.057463292,0.03229899,0.074282818,0.053586133,0.043990985,0.047991697
391,0.029399246,0.030586231,0.032790408,0.031395953,0.051820621,0.05636606,0.041858993,0.0449328
392,0.03114797,0.03066233,0.031935647,0.030561447,0.051409625,0.059105735,0.044383407,0.04450607
393,0.033964138,0.030152826,0.039953686,0.03084776,0.037574943,0.060928665,0.044070508,0.045998275
394,0.025321983,0.03041023,0.024871435,0.0308479,0.070839725,0.061725497,0.047592439,0.04760156
395,0.025679188,0.030517071,0.02744499,0.027495984,0.049752209,0.060899034,0.055116564,0.048825286
396,0.036529537,0.03058939,0.02241989,0.027043186,0.068717867,0.061587807,0.034615945,0.051988013
397,0.031179847,0.030424643,0.026350679,0.02978826,0.072828606,0.06260373,0.045082826,0.052769355
398,0.026134713,0.029628636,0.023973441,0.0300734,0.071377866,0.06307025,0.061353907,0.05330707
399,0.033119839,0.029978141,0.02127552,0.03019738,0.068650693,0.060515795,0.057950001,0.054294106
400,0.032694239,0.030848106,0.023944145,0.0312145,0.066018194,0.0602164,0.05622825,0.052532353
401,0.030122438,0.030593704,0.028262444,0.032143764,0.058708377,0.057958335,0.073486283,0.053704925
402,0.029500496,0.030693715,0.059386352,0.0362765,0.061568812,0.05563579,0.052196816,0.053269133
403,0.026004074,0.031004295,0.042805109,0.037704945,0.042240221,0.05640425,0.049447671,0.051515013
404,0.028817015,0.031103833,0.026111208,0.039167892,0.045295149,0.055218287,0.057462789,0.049545843
405,0.034378845,0.031152314,0.03761619,0.04104561,0.046758287,0.053787038,0.037499052,0.047470134
406,0.03398554,0.031630974,0.031712521,0.042117253,0.04613718,0.053782657,0.046341639,0.045032505
407,0.032179944,0.031612795,0.067678057,0.038705956,0.049603168,0.054373976,0.040724967,0.0448185
408,0.029240504,0.03248133,0.03825793,0.039858397,0.079062417,0.05463903,0.043812711,0.043406717
409,0.034115229,0.033026207,0.035904981,0.041507293,0.056791045,0.05518179,0.038258232,0.041501116
410,0.03317903,0.03329375,0.042721305,0.041029263,0.051705714,0.05556536,0.035471171,0.041560467
411,0.034909036,0.033286817,0.038978882,0.042931255,0.058664549,0.054998662,0.049109992,0.041695528
412,0.029318722,0.0332013,0.02527339,0.03913174,0.067482047,0.054834574,0.050056752,0.04235982
413,0.034689434,0.0334302,0.054329533,0.038912475,0.044890717,0.05171631,0.03532989,0.0420689
414,0.034265775,0.03317964,0.042600144,0.038350586,0.050722804,0.05140212,0.038406745,0.04384569
415,0.037054282,0.033338055,0.032835856,0.037169714,0.050593991,0.051836513,0.038092591,0.04373795
416,0.033916198,0.0328464,0.050732449,0.036116548,0.040470179,0.05172244,0.047692198,0.044376925
417,0.031324774,0.033030387,0.029682906,0.03619632,0.0479623,0.050581608,0.047367912,0.045068096
418,0.031529523,0.032602333,0.036065299,0.033531617,0.047879793,0.051907137,0.040903501,0.04569905
419,0.031609628,0.03213925,0.030286042,0.03290552,0.053649135,0.053260922,0.056026142,0.045893572
420,0.034763187,0.031794325,0.030912606,0.032439798,0.056049649,0.055604883,0.034393806,0.045663886
421,0.029992478,0.03182152,0.028447255,0.02937684,0.057523809,0.06251087,0.055499718,0.046562664
422,0.031158585,0.032206215,0.0260711,0.029442562,0.05607371,0.063808486,0.056968454,0.049500898
423,0.030408893,0.03215158,0.02768252,0.029065788,0.058146022,0.06414649,0.04163944,0.04995863
424,0.029634958,0.032123435,0.036339175,0.028136306,0.064260654,0.06414979,0.040351983,0.04772868
425,0.033604987,0.031588674,0.02817864,0.027919937,0.074033536,0.066046685,0.035795726,0.04871333
426,0.034188148,0.03157962,0.020102844,0.028329818,0.109530121,0.06787995,0.056679949,0.047260325
427,0.035171762,0.03174742,0.030340141,0.028562991,0.060938377,0.068267204,0.076750271,0.046305444
428,0.030983146,0.03173103,0.032297559,0.02867403,0.051259868,0.07121496,0.045480821,0.047408763
429,0.031328212,0.03151086,0.020991208,0.02793987,0.05368213,0.07185756,0.033726599,0.0481192
430,0.029415553,0.030925503,0.028748928,0.028328167,0.07501857,0.074294135,0.044240322,0.04885429
431,0.029901931,0.030175397,0.032546069,0.0293989,0.075856522,0.07047717,0.040969688,0.046454433
432,0.032836579,0.03007533,0.02840283,0.02918477,0.059946194,0.07219846,0.047419641,0.044499956
433,0.030245023,0.030256234,0.028792923,0.029933311,0.087623611,0.0737876,0.052672632,0.045907605
434,0.027433246,0.030478286,0.028997554,0.031014793,0.070686646,0.0774281,0.047456361,0.050798118
435,0.027751446,0.030318648,0.032061636,0.031072464,0.098399386,0.07907904,0.043146648,0.050992236
436,0.026687097,0.030544674,0.030810142,0.031284176,0.071360432,0.081292585,0.03268135,0.050930727
437,0.034171056,0.030677326,0.028198849,0.031409483,0.078151323,0.08353217,0.057205494,0.052368604
438,0.032792177,0.030843547,0.03978296,0.030714499,0.067151174,0.0822003,0.059557334,0.053049356
439,0.033548743,0.03144659,0.031806041,0.030676784,0.090087138,0.082938515,0.082631685,0.053767394
440,0.027819168,0.032169905,0.029325644,0.03093075,0.091527931,0.083669454,0.046181541,0.055236924
441,0.032162197,0.032566443,0.034663174,0.03036185,0.097991936,0.08386129,0.040354531,0.058161877
442,0.034163106,0.032527186,0.029655898,0.029956482,0.082342036,0.0844297,0.06179845,0.057332437
443,0.031907242,0.03235231,0.021843065,0.02953337,0.07430505,0.087059915,0.059480157,0.0563644
444,0.033463653,0.032406904,0.028620431,0.029016655,0.078068763,0.085663535,0.054636799,0.052121896
445,0.034984604,0.03244363,0.034601282,0.03104059,0.105708733,0.0827627,0.057841901,0.053816102
446,0.030652486,0.032434385,0.025121136,0.036287036,0.073278747,0.07903281,0.061930902,0.05468059
447,0.033778489,0.032049835,0.024145173,0.035968162,0.083835505,0.07640823,0.048911046,0.053492412
448,0.031043388,0.032051876,0.035551846,0.036932163,0.093453325,0.07465551,0.049876954,0.053874955
449,0.034094695,0.03176497,0.026638903,0.038593594,0.076123409,0.07189347,0.040206686,0.055466022
450,0.028186426,0.03163968,0.049565002,0.037874483,0.062519617,0.06627232,0.063123606,0.052831005
451,0.032069791,0.031498402,0.087127626,0.03779115,0.060692865,0.06546749,0.048999414,0.051227693
452,0.030317577,0.031183776,0.026467161,0.038158044,0.056096248,0.062643155,0.049916644,0.051019084
453,0.031927627,0.031212734,0.031483043,0.038259055,0.056777921,0.060716573,0.063305601,0.051146302
454,0.030594589,0.030842539,0.045234762,0.038586985,0.050448339,0.061435677,0.070547476,0.05164708
455,0.033731718,0.030832289,0.027410179,0.03633422,0.049497191,0.06312596,0.031491697,0.049597584
456,0.02923971,0.030025898,0.02428782,0.030080613,0.065230519,0.066988274,0.045897804,0.049383696
457,0.030632228,0.03032832,0.027814096,0.030928208,0.055592109,0.06995939,0.046824925,0.048891507
458,0.031332981,0.030653382,0.036561925,0.030276828,0.074187569,0.070278786,0.051149152,0.0481562
459,0.030392738,0.030558715,0.029918222,0.028598186,0.083314389,0.07207921,0.045214459,0.045809705
460,0.028083917,0.030104399,0.027037369,0.028030604,0.079422422,0.07483662,0.042628657,0.047273662
461,0.024005858,0.030178502,0.024591561,0.029042242,0.099315993,0.07499415,0.046860535,0.049270645
462,0.033341818,0.030305607,0.034943115,0.028889894,0.085807376,0.07590187,0.044994757,0.049685538
463,0.035178244,0.030200187,0.024969243,0.028536323,0.059971888,0.07589556,0.055952549,0.049237315
464,0.029647924,0.030228741,0.02844833,0.027994594,0.068452656,0.07575132,0.047082495,0.04941789
465,0.029188542,0.030383704,0.021734372,0.028508246,0.077071264,0.07464698,0.046131261,0.050227545
466,0.029980747,0.031090531,0.034404188,0.028453832,0.066805802,0.07091747,0.065867648,0.050418116
467,0.031903293,0.030960144,0.026290623,0.027384058,0.06466943,0.070753396,0.050973821,0.051074248
468,0.030278815,0.03061281,0.033026207,0.027623989,0.074124403,0.07175231,0.046666984,0.049570616
469,0.030678244,0.03097,0.02450094,0.02761616,0.081871949,0.07494494,0.047020201,0.050226215
470,0.029633552,0.031124556,0.032173879,0.028465958,0.068378948,0.074768625,0.050725218,0.05074749
471,0.031074118,0.030870289,0.024047414,0.028281415,0.062020939,0.07530458,0.048766196,0.04856894
472,0.032037966,0.031288482,0.024245383,0.029476581,0.08416675,0.07571212,0.051556066,0.048824288
473,0.03170491,0.031252474,0.027368534,0.029349802,0.069960967,0.075030185,0.040916245,0.05015451
474,0.033219825,0.031249989,0.028370064,0.029967273,0.100378968,0.07488937,0.053638469,0.051316507
475,0.030734116,0.031423897,0.030232355,0.031274036,0.075308084,0.07664591,0.05134403,0.052914534
476,0.027438076,0.031833753,0.03255875,0.03185763,0.072165444,0.07792659,0.044082176,0.05246457
477,0.036085211,0.031269025,0.03824228,0.031968918,0.068744794,0.076772965,0.05352727,0.053016797
478,0.029918732,0.03136996,0.031758409,0.031339113,0.067305028,0.07647541,0.059969254,0.053707834
479,0.030653356,0.031467006,0.030675642,0.03145861,0.080463782,0.07265457,0.058640148,0.052888494
480,0.03137264,0.0317527,0.045241509,0.031039517,0.085944295,0.07040853,0.06670545,0.05296261
481,0.035172682,0.031967625,0.029883362,0.031353988,0.074827813,0.072507784,0.044266589,0.05434759
482,0.026390694,0.031107727,0.025358249,0.030661585,0.072630517,0.07456413,0.057078306,0.05362124
483,0.032714237,0.03114738,0.021070497,0.030867055,0.066985384,0.07989522,0.047826666,0.052685395
484,0.034190308,0.031080117,0.029565018,0.031318244,0.062170502,0.080417044,0.045445088,0.05209851
485,0.033591077,0.030423736,0.026041446,0.03028439,0.052847728,0.07990788,0.052085143,0.049877577
486,0.029587323,0.029972643,0.035703436,0.030444942,0.09315794,0.08247872,0.057931982,0.049652524
487,0.027486237,0.030449143,0.031318273,0.030711053,0.089308247,0.08251459,0.046263773,0.048390847
488,0.030315254,0.030574145,0.0338131,0.031404108,0.120615959,0.084109746,0.050610758,0.049708497
489,0.029980732,0.030769601,0.035187513,0.03225538,0.085682064,0.08690529,0.052771304,0.052055288
490,0.024808837,0.031243604,0.034903012,0.032717194,0.080852695,0.08907202,0.044496115,0.054959886
491,0.030661741,0.031446088,0.031488892,0.031728476,0.100536048,0.088087216,0.042016044,0.055983484
492,0.03115567,0.031896822,0.028019367,0.03084739,0.072989419,0.08609525,0.044461593,0.056308392
493,0.033964276,0.03190756,0.028001051,0.030842457,0.082936898,0.081788525,0.061003122,0.055207826
494,0.036144871,0.032430694,0.038077742,0.030061005,0.090125948,0.08204201,0.068913013,0.05601144
495,0.038331095,0.033097208,0.030659581,0.029402904,0.074514963,0.082253814,0.081131153,0.05498084
496,0.031612176,0.033101983,0.025816239,0.029179832,0.083309822,0.07998496,0.068167917,0.0563042
497,0.03199356,0.03341022,0.022507377,0.031566944,0.06938865,0.08019663,0.049512859,0.0564569
498,0.030422602,0.03282926,0.033763774,0.031643577,0.07754869,0.07823956,0.039605096,0.054811705
499,0.035212085,0.03272803,0.027372984,0.03116252,0.088216953,0.07506913,0.06080747,0.0523902
500,0.031473994,0.031784564,0.028322,0.030718463,0.082970738,0.07409676,0.034190103,0.05166516
501,0.030709518,0.031478222,0.029258162,0.03175236,0.077847578,0.072903164,0.055249687,0.04999396
502,0.034238029,0.0312802,0.051890533,0.032398142,0.075105935,0.07097682,0.045988575,0.05137394
503,0.02815466,0.03122651,0.028767344,0.032389957,0.063366264,0.07010941,0.044551156,0.051201053
504,0.035132583,0.03099834,0.033267196,0.03230073,0.058421638,0.06805065,0.044697955,0.05305068
505,0.028896427,0.031063354,0.026218995,0.032576118,0.064791366,0.065173626,0.073880762,0.055571992
506,0.028548747,0.03146574,0.036155201,0.03329143,0.071373783,0.06472774,0.051455908,0.05544636
507,0.030013353,0.031523142,0.028965214,0.031584222,0.050125271,0.06524313,0.063312642,0.054730587
508,0.029885709,0.031513594,0.03368194,0.031375505,0.068874665,0.06643145,0.037876245,0.055983327
509,0.032930367,0.031113297,0.026480695,0.0307452,0.067629315,0.06732269,0.079303764,0.057005364
510,0.032124121,0.031681333,0.031075902,0.031555165,0.054200422,0.06832016,0.059403218,0.055849724
511,0.034733381,0.032028064,0.036411252,0.030003825,0.073388711,0.06994028,0.0539934,0.055655792
512,0.034812067,0.032169536,0.03481847,0.029518036,0.080259822,0.07418255,0.038830843,0.055676945
513,0.028059172,0.032548998,0.026680218,0.028820584,0.075249463,0.07505416,0.057078507,0.056766316
514,0.031129634,0.03269637,0.026964126,0.028666813,0.067334048,0.07710655,0.054918353,0.052778356
515,0.034576774,0.032328874,0.03431863,0.02831545,0.074766099,0.07704551,0.06232436,0.05136042
516,0.032016069,0.031847503,0.020641826,0.027717791,0.087574951,0.07600957,0.049516547,0.050480813
517,0.031428061,0.032029655,0.024107326,0.02718598,0.092548005,0.07509539,0.063524187,0.052673247
518,0.033680338,0.03179743,0.026707383,0.027643628,0.077590823,0.07328179,0.048769992,0.05250573
519,0.034404095,0.031971354,0.024942983,0.02802938,0.088153161,0.07305991,0.039424162,0.053665224
520,0.028449142,0.0313563,0.027562266,0.027415548,0.05358994,0.07245008,0.045223821,0.053673122
521,0.029919675,0.031232778,0.030434692,0.03255008,0.063029394,0.07084326,0.045197379,0.0531622
522,0.036633577,0.031530924,0.029500345,0.03291507,0.071118042,0.07008736,0.060755122,0.05222125
523,0.02573695,0.031073825,0.031256698,0.03318529,0.05711339,0.070930526,0.055403385,0.053314116
524,0.032868885,0.031019315,0.030821647,0.03442939,0.06511531,0.06911517,0.06651327,0.05422732
525,0.028426224,0.03159388,0.028180292,0.034428563,0.068667732,0.071142085,0.06240334,0.055165913
526,0.03078085,0.03209313,0.071987182,0.034398574,0.071506813,0.07459358,0.044407308,0.05614193
527,0.034409493,0.031044725,0.027757201,0.035065554,0.084988989,0.07547333,0.05411467,0.056132745
528,0.029109359,0.03188044,0.029409586,0.034316834,0.086022519,0.07870494,0.05969866,0.056014355
529,0.033859,0.03165112,0.037383981,0.03351574,0.069999538,0.083367854,0.048556168,0.053623293
530,0.034194808,0.031908058,0.027553985,0.034528136,0.07385911,0.084245466,0.054609779,0.05253909
531,0.034912121,0.031884186,0.030134847,0.030270763,0.097544365,0.08751401,0.05495761,0.053586174
532,0.026149556,0.03116892,0.036170159,0.033098523,0.079915628,0.088049024,0.060663246,0.05229793
533,0.034094095,0.031111397,0.023769477,0.03329789,0.089429379,0.08681576,0.054219481,0.051088534
534,0.030575681,0.03031549,0.02281069,0.032347888,0.111744501,0.08894739,0.042602651,0.051262423
535,0.030995622,0.030269306,0.038304273,0.032563064,0.077443853,0.08847621,0.051561318,0.052077226
536,0.030542117,0.029772226,0.029413402,0.03277062,0.10419219,0.085574135,0.054878131,0.05344908
537,0.027256854,0.030301616,0.056034803,0.032346524,0.090339072,0.084312126,0.041232266,0.052343275
538,0.02853415,0.030034835,0.03140327,0.032283835,0.073689982,0.08428993,0.04760465,0.05129944
539,0.025899919,0.029990276,0.027883967,0.033369485,0.091315903,0.08229836,0.050295081,0.05172121
540,0.033732966,0.030245611,0.029705733,0.032792095,0.069147244,0.08365206,0.06275785,0.052354477
541,0.029941272,0.029914958,0.032210432,0.035942275,0.068523593,0.08026907,0.068676151,0.051788997
542,0.031443458,0.030050036,0.031929195,0.033451438,0.067295477,0.08157896,0.049605191,0.051411815
543,0.031426292,0.030077724,0.0231426,0.033273913,0.089207448,0.083059534,0.043781143,0.053381976
544,0.030130114,0.03037276,0.033667181,0.033692654,0.091828875,0.08274819,0.046820328,0.05681006
545,0.033548981,0.030139714,0.032530382,0.033912234,0.090980813,0.08368549,0.057893999,0.05503314
546,0.027235575,0.030412301,0.060915172,0.033488233,0.070362322,0.08462567,0.049223252,0.05319493
547,0.028607624,0.02977321,0.031126445,0.03303534,0.103437945,0.086036,0.037460458,0.05349151
548,0.028811045,0.029555192,0.02962802,0.0339827,0.088495694,0.0848241,0.067306288,0.055440158
549,0.028850272,0.029768817,0.032071382,0.033294696,0.088202469,0.08385558,0.084575899,0.055811055
550,0.031402513,0.029744273,0.031901538,0.032614283,0.078520156,0.079481855,0.044988696,0.053197186
551,0.032667149,0.030179592,0.027970415,0.02897434,0.077925488,0.079379804,0.050294057,0.053714216
552,0.025052521,0.030929452,0.027400285,0.028982598,0.0813988,0.077245265,0.052570976,0.05574392
553,0.029246112,0.031607892,0.032616183,0.02891501,0.077088475,0.0748592,0.063267633,0.055322263
554,0.032266375,0.03219329,0.026787132,0.02932484,0.082143627,0.076958574,0.050529271,0.05206455
555,0.033303533,0.032393288,0.025726255,0.029763395,0.047243636,0.07647247,0.031755332,0.051661182
556,0.031588752,0.032393564,0.024515735,0.02969192,0.069341779,0.077175036,0.05439353,0.051908128
557,0.03610624,0.03300137,0.031209027,0.030687848,0.082092486,0.07845488,0.057757493,0.051170018
558,0.035595462,0.0331408,0.028952144,0.031302772,0.064635076,0.08091679,0.063089728,0.049633265
559,0.034704212,0.033420004,0.036169697,0.03188741,0.109196238,0.08098302,0.051998768,0.050100643
560,0.033402506,0.033056766,0.036287058,0.031736452,0.073659062,0.08322957,0.040955022,0.05207036
561,0.032669932,0.03321921,0.027255667,0.0319364,0.084951125,0.08416669,0.052763522,0.050565608
562,0.031130558,0.032173153,0.03735958,0.03169467,0.094197303,0.08191173,0.04518985,0.049764004
563,0.030640446,0.03145177,0.038765408,0.032265104,0.101707615,0.08276119,0.047900125,0.049097314
564,0.035058405,0.031106265,0.03263348,0.0323154,0.082805805,0.07952611,0.055203058,0.04866892
565,0.029671136,0.030360334,0.024216702,0.031836245,0.069709204,0.07866873,0.051452529,0.0508663
566,0.033213235,0.03043777,0.026515231,0.0324674,0.078712977,0.076051764,0.039345961,0.051054385
567,0.02564563,0.03092183,0.028791703,0.031610303,0.059542824,0.073130146,0.049741458,0.05103121
568,0.028381664,0.031036736,0.034656513,0.032480724,0.073129743,0.06985937,0.05642283,0.050319314
569,0.031249147,0.030669926,0.036672644,0.033456847,0.076845452,0.07001817,0.047714815,0.050120547
570,0.025943188,0.03138169,0.0314955,0.033729225,0.06508521,0.07087612,0.062928811,0.050159294
571,0.033444297,0.03120939,0.033567201,0.033027735,0.058781497,0.07128954,0.054644421,0.05166141
572,0.035971142,0.031923633,0.028788637,0.03280642,0.064981133,0.07094568,0.044958111,0.0515345
573,0.03178953,0.032317884,0.047469642,0.032801334,0.068999797,0.069956526,0.040781114,0.050443918
574,0.03139028,0.03193892,0.042394701,0.031569596,0.084393911,0.06917904,0.053215418,0.050522104
575,0.036788788,0.032888535,0.026940487,0.03185837,0.078288659,0.07032225,0.051839996,0.049054407
576,0.031490233,0.032754093,0.019500319,0.03290481,0.0828472,0.071251035,0.054367092,0.04789626
577,0.032788042,0.032545123,0.026578549,0.035553705,0.05610422,0.07373912,0.048472412,0.04938146
578,0.032324184,0.032587197,0.034605663,0.03406593,0.063238174,0.07797305,0.045516994,0.050840996
579,0.027459534,0.03234336,0.024355281,0.032698356,0.06907057,0.080490656,0.048496705,0.051358983
580,0.035439335,0.031331398,0.034383234,0.033056024,0.076517381,0.08151829,0.048251811,0.050139777


==> figures/grad_original_and_smoothed_isles22.csv <==
Epoch,beta_nll,beta_nll_s,beta_05,beta_05_s,beta_08,beta_08_s,beta_T,beta_T_s
1,0.06673231,0.011603687,0.045564879,0.021401403,0.125246838,0.07380775,0.100305393,0.060954485
2,0.014624379,0.012745964,0.037449427,0.02301149,0.114692681,0.08510325,0.07957083,0.07341278
3,0.005189909,0.013917219,0.027575523,0.027006142,0.119515643,0.10212663,0.090859279,0.089405894
4,0.007284455,0.015734661,0.022906892,0.04042243,0.137886211,0.12640333,0.108537018,0.097830474
5,0.0094422,0.017241655,0.027610173,0.055197995,0.141919971,0.13975853,0.105910681,0.109613895
6,0.01276363,0.012514498,0.052907147,0.063284375,0.098816186,0.1406387,0.124361634,0.11291728
7,0.01142277,0.013737859,0.016100869,0.061134174,0.112954997,0.14166449,0.124583006,0.118459076
8,0.011712546,0.016078908,0.039946504,0.059302535,0.170233727,0.14395137,0.159931079,0.12280985
9,0.018174415,0.017961707,0.134162858,0.057421517,0.242766976,0.14475907,0.084245838,0.12219933
10,0.01506994,0.01999572,0.147755668,0.05597969,0.133551896,0.1429052,0.117834248,0.12181543
11,0.019460727,0.02256961,0.126428708,0.054955658,0.134048581,0.14873327,0.133339271,0.12458675
12,0.026857998,0.025842426,0.015947385,0.055412225,0.124950729,0.15419316,0.134988829,0.1290352
13,0.028600389,0.029803375,0.009259123,0.0526017,0.142384484,0.14709747,0.134366959,0.12372741
14,0.026112441,0.03282795,0.004096744,0.041402962,0.145963147,0.13434452,0.102431737,0.12878285
15,0.029782327,0.036695898,0.013191918,0.029011425,0.123381346,0.1357078,0.102071784,0.12832928
16,0.038502526,0.0420291,0.042666789,0.020487752,0.157096863,0.13299364,0.152074784,0.12550032
17,0.044150952,0.044818543,0.020666581,0.02134561,0.167553797,0.14234969,0.169067413,0.12252373
18,0.051322013,0.049519863,0.01184122,0.02480502,0.099276923,0.13951603,0.106853262,0.118393704
19,0.048420172,0.05380402,0.022175491,0.028229587,0.115237467,0.1382909,0.134800166,0.11933926
20,0.053749423,0.058256503,0.02384026,0.032569364,0.147184804,0.13692716,0.113298476,0.12309568
21,0.072792783,0.06461618,0.041192003,0.031025939,0.106906794,0.13326995,0.105049834,0.12114065
22,0.054752406,0.06829245,0.024525974,0.033810705,0.218511298,0.12918308,0.105222963,0.114339344
23,0.07561361,0.06935815,0.04385322,0.03712692,0.114047766,0.12678137,0.093066648,0.11310669
24,0.068954021,0.0709187,0.038342424,0.04209488,0.13371183,0.13159166,0.111887321,0.12662931
25,0.074307121,0.073370285,0.056589674,0.047331084,0.10974405,0.12831238,0.139635935,0.1296311
26,0.102099314,0.07163292,0.027232539,0.05604488,0.120524749,0.12681246,0.132524431,0.13185728
27,0.080913611,0.07248052,0.048514232,0.06265239,0.126685172,0.118009984,0.101054408,0.13497974
28,0.061979014,0.07092982,0.045003358,0.06521432,0.075259805,0.12244183,0.09452673,0.13487177
29,0.064025678,0.069490045,0.071855105,0.07496552,0.163340315,0.12769222,0.270026267,0.13338505
30,0.078265324,0.06711227,0.076202318,0.07689228,0.114391945,0.12919292,0.143316522,0.12834032
31,0.055419095,0.06640421,0.128329948,0.08115873,0.091907457,0.12965243,0.127311558,0.12184562
32,0.063228436,0.06482072,0.090601005,0.08229864,0.130486742,0.13713841,0.136447549,0.1260817
33,0.060106549,0.06436498,0.069472626,0.08925247,0.158366174,0.14887565,0.091986753,0.12549977
34,0.054556299,0.06296215,0.135854438,0.09056646,0.186215758,0.14511055,0.097020298,0.111193076
35,0.050529327,0.06234435,0.075857207,0.0917861,0.124750979,0.14433865,0.089188658,0.11456081
36,0.095018715,0.06301193,0.069897011,0.09012953,0.12511991,0.15082118,0.067577466,0.11781109
37,0.065078758,0.06135799,0.059913304,0.08667877,0.201545,0.14894375,0.143415362,0.11751337
38,0.05742164,0.0600456,0.114541739,0.08469282,0.192632169,0.14888105,0.088707395,0.11873096
39,0.049997352,0.060663413,0.084994957,0.0798221,0.125689313,0.14657839,0.12695922,0.11890248
40,0.072087303,0.06214691,0.088398807,0.0832028,0.106673069,0.14765246,0.176993743,0.120742366
41,0.062094912,0.058136635,0.111764207,0.087859064,0.156732827,0.14796081,0.159814417,0.13028775
42,0.046689011,0.05800172,0.056093402,0.09015557,0.111712404,0.1452947,0.133470386,0.1302156
43,0.046982672,0.0587585,0.049613126,0.085308515,0.157739073,0.13675702,0.104162715,0.13161695
44,0.060734399,0.06191891,0.087147184,0.08557643,0.163189232,0.13769849,0.098735474,0.13172078
45,0.065364264,0.06245833,0.109664202,0.08552406,0.135491729,0.14039804,0.107587479,0.12532343
46,0.054915983,0.0630627,0.116459653,0.082067534,0.128203392,0.14745869,0.163031265,0.12292431
47,0.063729629,0.0645816,0.082878366,0.08963024,0.174883828,0.15292452,0.142693952,0.11880389
48,0.064989485,0.06517035,0.06607125,0.09341924,0.107255302,0.14651905,0.102720879,0.12204002
49,0.081601426,0.066247486,0.087674126,0.0929619,0.135104001,0.14127414,0.127997324,0.12471798
50,0.077481508,0.06615271,0.087875076,0.09102094,0.133668616,0.14384669,0.11302042,0.12461993
51,0.068138614,0.066569276,0.077198938,0.08760272,0.227339387,0.14537366,0.13582325,0.12320626
52,0.061878107,0.06816546,0.131720439,0.0881576,0.16637072,0.14230874,0.092266142,0.12195013
53,0.052870099,0.068666525,0.087503158,0.087861806,0.093684338,0.14862335,0.136524007,0.12001466
54,0.07150571,0.06762943,0.082573824,0.09049248,0.110739999,0.15131366,0.125515074,0.12764698
55,0.064416505,0.06842188,0.090254605,0.09063802,0.161217123,0.15088493,0.106606968,0.12751757
56,0.05908167,0.067744024,0.08227732,0.0905296,0.143473104,0.14235243,0.148894489,0.122092105
57,0.079691455,0.06640186,0.088427275,0.087458014,0.144234791,0.1362741,0.13013269,0.12373481
58,0.070000187,0.0682625,0.063113376,0.08869913,0.17040135,0.14036937,0.083366215,0.11986759
59,0.071230471,0.066904314,0.113980748,0.09051537,0.162007049,0.14058182,0.20432055,0.12085823
60,0.085406028,0.06789052,0.089330502,0.092653126,0.129381374,0.13338855,0.111726366,0.12170242
61,0.061360016,0.06843527,0.076114714,0.09453185,0.142014399,0.12874028,0.081568576,0.11490757
62,0.04845646,0.06703172,0.101004586,0.09830433,0.105587475,0.13591284,0.108693138,0.11007229
63,0.071476541,0.06638547,0.099914268,0.10585064,0.134636998,0.1345572,0.097851746,0.11323321
64,0.057923824,0.06713053,0.100736201,0.10440942,0.112864591,0.13146676,0.135421515,0.10669076
65,0.074278533,0.065853946,0.111632168,0.10341516,0.08928436,0.13295284,0.115048788,0.105193935
66,0.064529128,0.06570566,0.10106463,0.105416045,0.096990332,0.1358695,0.080946043,0.10662599
67,0.065655999,0.065687805,0.126152053,0.10658068,0.215960398,0.1394526,0.081779942,0.10565862
68,0.063537635,0.067474954,0.138576448,0.10936824,0.156845137,0.14012854,0.114975408,0.106429
69,0.078681096,0.066042446,0.099568568,0.11364014,0.131102517,0.14255187,0.138896018,0.10390042
70,0.072640181,0.06424818,0.07938794,0.11228551,0.144242212,0.14889818,0.096758172,0.10153689
71,0.059877168,0.06433072,0.096123531,0.11145542,0.171181038,0.15163423,0.095889114,0.11481587
72,0.048277948,0.06292854,0.112650961,0.107242174,0.141418636,0.14745604,0.099019445,0.12367645
73,0.089347973,0.061489135,0.127789915,0.10304886,0.14139621,0.14164971,0.105555609,0.12086241
74,0.04359876,0.060782112,0.143455178,0.102611706,0.137097761,0.14259958,0.110135637,0.117365435
75,0.056335919,0.059492003,0.098085843,0.10316572,0.152747646,0.14285544,0.091413662,0.114622496
76,0.065354541,0.059913054,0.092763692,0.103251494,0.124350816,0.13889286,0.2137357,0.11536768
77,0.051634215,0.059314214,0.084019616,0.10121868,0.174178377,0.14009893,0.170385733,0.11568721
78,0.049143527,0.05505367,0.096643321,0.09860935,0.098781854,0.14030842,0.086835042,0.117102444
79,0.071610898,0.0562512,0.095197074,0.097143,0.140601262,0.14238697,0.103926189,0.11939649
80,0.059739083,0.055826247,0.084928066,0.095320135,0.146800682,0.14546423,0.069328785,0.1205123
81,0.064087704,0.055779006,0.09698125,0.09529006,0.131555319,0.1483263,0.103340961,0.11154614
82,0.042289492,0.055846374,0.092322819,0.09437215,0.153479293,0.14694184,0.102214746,0.11051178
83,0.046742547,0.061065502,0.101696648,0.09317474,0.143491238,0.14747009,0.11970792,0.109647505
84,0.055574063,0.06333763,0.128791705,0.09014833,0.157883242,0.14984205,0.133076161,0.10870948
85,0.052086368,0.06507418,0.079857171,0.09185264,0.183520123,0.15216713,0.102571748,0.108685195
86,0.064882122,0.0658538,0.0924628,0.09372831,0.152971461,0.15495475,0.124074087,0.10679405
87,0.052307911,0.06896545,0.074840635,0.095581345,0.160333902,0.15085381,0.160042092,0.1084658
88,0.101334818,0.07113115,0.08466918,0.096950665,0.104064353,0.15133712,0.078192256,0.1142326
89,0.094332159,0.072169095,0.064933032,0.09417224,0.164320856,0.14791039,0.094546035,0.12226691
90,0.077104606,0.07411209,0.101971239,0.09498134,0.170051411,0.14546458,0.069085926,0.13007256
91,0.07188385,0.07403539,0.115737915,0.09281323,0.159431607,0.14697139,0.084429517,0.13679859
92,0.073406041,0.07610695,0.110853113,0.094871104,0.112469889,0.14493378,0.118932173,0.13120215
93,0.068399526,0.07191647,0.115389831,0.09939516,0.148324296,0.14488325,0.177375883,0.13274321
94,0.065953553,0.06767975,0.101007484,0.100821085,0.123615786,0.1418785,0.213419288,0.13168387
95,0.071516223,0.06525125,0.087948151,0.09979729,0.159062326,0.13910481,0.18062833,0.1368491
96,0.064115204,0.064390995,0.070781603,0.09560168,0.168039486,0.13493238,0.191334262,0.13626802
97,0.07302352,0.06329756,0.095419429,0.092826664,0.139957726,0.13771348,0.104077801,0.13381293
98,0.059430026,0.06253257,0.129909784,0.09388929,0.10355901,0.138804,0.093602784,0.123369396
99,0.051964935,0.06366935,0.079192206,0.09779883,0.134273499,0.13906929,0.083952792,0.11113538
100,0.052819632,0.063428305,0.091733381,0.097401485,0.142314628,0.13804455,0.120738283,0.105141684
101,0.063281253,0.06417686,0.073781773,0.09717521,0.117707133,0.13653544,0.078618482,0.099504426
102,0.06247177,0.06325772,0.083103023,0.09457445,0.140280977,0.13446683,0.094381392,0.09946935
103,0.060749553,0.062598385,0.126016095,0.090322465,0.159229517,0.13766816,0.072940543,0.0989705
104,0.077321403,0.06358663,0.140102878,0.08996222,0.126268595,0.13414896,0.091079138,0.099125855
105,0.069105774,0.065578096,0.083974712,0.09025708,0.148815021,0.13699555,0.120691329,0.09915606
106,0.071600743,0.066940896,0.068518795,0.091810666,0.152948231,0.13589028,0.134961605,0.10119838
107,0.063832067,0.068884514,0.069411866,0.0894975,0.1192718,0.13324405,0.103727147,0.10120576
108,0.052836675,0.0698156,0.087389976,0.085924186,0.135572314,0.13261884,0.088614278,0.10557723
109,0.061847392,0.06822109,0.075589798,0.0793044,0.099081367,0.13204886,0.085506313,0.10569974
110,0.072734341,0.06766543,0.094681911,0.08203984,0.17078054,0.13048524,0.121040314,0.10735541
111,0.076909207,0.06593005,0.089317612,0.0862273,0.106654316,0.13211155,0.099041745,0.10510747
112,0.081907973,0.06478813,0.059971254,0.08637485,0.113818735,0.13215028,0.09445513,0.104509525
113,0.070060402,0.06566858,0.090283021,0.08627774,0.152977437,0.13301137,0.116655335,0.10264778
114,0.061376326,0.065045156,0.073905021,0.0880034,0.120568767,0.13638496,0.092304207,0.10169747
115,0.063549109,0.06483026,0.111329176,0.08595274,0.133178875,0.13551298,0.137248039,0.09646063
116,0.05424704,0.0655944,0.110393301,0.084455445,0.169211373,0.13755631,0.112482183,0.094816886
117,0.052412823,0.063552134,0.070887469,0.08413345,0.119659051,0.1412304,0.097747661,0.09466446
118,0.061641205,0.06346781,0.08641883,0.08296629,0.144183159,0.137573,0.069996834,0.093681
119,0.055613149,0.064915486,0.092846282,0.08245861,0.132817313,0.13909023,0.076003194,0.09427434
120,0.070585378,0.06715006,0.074175403,0.07837289,0.162060589,0.14387858,0.068671949,0.09059119
121,0.084550574,0.06961054,0.074344739,0.073756225,0.127087891,0.14126366,0.082604297,0.087944664
122,0.061485346,0.07045443,0.056751262,0.075219505,0.150559559,0.1453864,0.092930898,0.08429639
123,0.069217138,0.06994513,0.078611344,0.07297812,0.116403386,0.14846767,0.106820785,0.08463833
124,0.075853154,0.069391616,0.068828255,0.07071859,0.13574107,0.15042704,0.098237596,0.087142766
125,0.085894704,0.06763597,0.070471972,0.0713207,0.1810624,0.15427005,0.100416452,0.08887965
126,0.078851931,0.067213215,0.064226761,0.072722755,0.143062115,0.15568385,0.08601696,0.091217
127,0.060851738,0.06710469,0.085520223,0.074944235,0.160886347,0.16097283,0.061264969,0.09169482
128,0.056548081,0.06611613,0.064004861,0.07574021,0.174996123,0.1639464,0.073416062,0.095515616
129,0.050078131,0.06375371,0.070251025,0.076181635,0.152410835,0.16415654,0.101047568,0.10079975
130,0.053028803,0.06139915,0.080196559,0.07659473,0.200490773,0.1590876,0.086040847,0.10279671
131,0.080323085,0.059195433,0.088365301,0.07785736,0.141225785,0.15897648,0.105977803,0.102051616
132,0.060400151,0.06009101,0.078966081,0.0752878,0.203449577,0.15856603,0.097709045,0.1051552
133,0.05933151,0.061691415,0.086571082,0.07836359,0.146139011,0.1597593,0.145028859,0.10848729
134,0.052228905,0.06417136,0.073242508,0.07889442,0.137842417,0.15892588,0.151078954,0.111617975
135,0.062349167,0.06800858,0.074602894,0.07706053,0.130372941,0.15946747,0.120386019,0.11680825
136,0.05681473,0.066772744,0.076853029,0.075550705,0.14195095,0.16433688,0.078566074,0.11573371
137,0.069807552,0.06716722,0.05982456,0.07300259,0.156781822,0.16150065,0.092300758,0.11397755
138,0.07255213,0.06788503,0.094762832,0.07064449,0.186928809,0.168026,0.106736928,0.107851
139,0.074877538,0.068469375,0.075559326,0.07155756,0.144076645,0.17115131,0.132354438,0.09875811
140,0.091401026,0.068292424,0.061857656,0.07113322,0.205906734,0.18597671,0.137943596,0.09366032
141,0.067964703,0.068433635,0.073267132,0.07204147,0.189919949,0.18905973,0.095232397,0.09315743
142,0.06434495,0.068576455,0.053484917,0.072915204,0.175087124,0.19273832,0.080147453,0.09160417
143,0.066509485,0.069046356,0.062990017,0.0700693,0.211392596,0.18980683,0.083763309,0.08994269
144,0.058072396,0.069228314,0.082373142,0.06917797,0.169095367,0.19250965,0.060150042,0.08853395
145,0.060579728,0.07005437,0.070359528,0.06935587,0.278626978,0.18708163,0.069408171,0.08143346
146,0.058226835,0.07018115,0.08593554,0.067736425,0.172781274,0.18556651,0.073537208,0.0807359
147,0.071235716,0.07046072,0.068561934,0.069246344,0.193567634,0.18620995,0.076768197,0.08350937
148,0.077251166,0.07071888,0.066303745,0.06908313,0.157613948,0.18543431,0.090122119,0.0833986
149,0.076697111,0.07023981,0.066646084,0.06644155,0.171104744,0.19377255,0.118267097,0.08683643
150,0.099661633,0.06989496,0.063636623,0.06672663,0.151626825,0.1826017,0.066938646,0.085134886
151,0.069232509,0.06933369,0.057072692,0.0662569,0.174768567,0.18208338,0.088256761,0.08252546
152,0.067140587,0.06722431,0.068584107,0.0666071,0.181521431,0.17739563,0.107882135,0.0837654
153,0.069091089,0.06494815,0.061357889,0.065446734,0.203636259,0.17922856,0.082655609,0.08505274
154,0.053281821,0.06286458,0.05595737,0.06389707,0.252477884,0.1790063,0.094528243,0.080857515
155,0.0571311,0.058218565,0.073210329,0.0624717,0.166918471,0.18150033,0.052392833,0.081166625
156,0.052614164,0.056242973,0.081238233,0.062574446,0.167598173,0.18053779,0.047442943,0.07605788
157,0.050141901,0.05493217,0.072063915,0.060240444,0.146689996,0.18634114,0.089167647,0.073122986
158,0.054489601,0.054451343,0.054700084,0.059424974,0.175943211,0.18536502,0.102995589,0.071857154
159,0.055861384,0.055444833,0.051149521,0.058352847,0.168881997,0.17711401,0.076314837,0.07631174
160,0.053201478,0.056495424,0.049382843,0.056595325,0.176567301,0.1725071,0.070029691,0.08049876
161,0.049476609,0.056432668,0.05810019,0.05325806,0.165143147,0.17446332,0.037169248,0.085119
162,0.054032501,0.05709681,0.045244053,0.051077,0.239554986,0.17362244,0.078533247,0.08662926
163,0.064282864,0.05625405,0.053203236,0.050359417,0.193874925,0.1718236,0.069997273,0.083703965
164,0.063216716,0.057086304,0.045236103,0.050280534,0.169967934,0.17311698,0.139074102,0.083410494
165,0.067636989,0.05685707,0.055635106,0.05088068,0.120849356,0.17113449,0.094263047,0.08725795
166,0.051986624,0.056610323,0.047865573,0.049120016,0.187160268,0.18906277,0.09364529,0.093676046
167,0.056783281,0.05669437,0.05025328,0.049975805,0.138281316,0.18101583,0.104270168,0.09495707
168,0.046062052,0.055904884,0.047524225,0.05179872,0.157954901,0.18203798,0.073742732,0.09666633
169,0.064183876,0.056514006,0.050360709,0.051087692,0.181815729,0.1835154,0.073380113,0.09186683
170,0.050909191,0.054274336,0.055384323,0.05106214,0.1567422,0.18759188,0.108504295,0.090733826
171,0.047009114,0.054520786,0.040493514,0.0516936,0.344426036,0.1859205,0.101350188,0.09578133
172,0.054873019,0.05407387,0.053801995,0.051390205,0.159085646,0.18915534,0.091343485,0.09371899
173,0.056388013,0.053982608,0.071432322,0.05195922,0.204096392,0.18963778,0.087089919,0.09243484
174,0.069307908,0.052535422,0.038125869,0.0530522,0.184742063,0.18885976,0.091079056,0.09230205
175,0.045240294,0.052801352,0.055379603,0.052355662,0.161614135,0.1896685,0.082933068,0.095188685
176,0.054451071,0.053427465,0.054180168,0.053635005,0.17044659,0.1667149,0.144120261,0.0906605
177,0.052314147,0.05392739,0.04721931,0.05354894,0.170629695,0.16718297,0.083646767,0.087436356
178,0.045149446,0.053343706,0.053214356,0.05309188,0.162779048,0.1606014,0.06090128,0.08579725
179,0.049712025,0.05092818,0.061290491,0.054667324,0.174035728,0.15978187,0.072052136,0.08138781
180,0.053568471,0.051611826,0.04841898,0.05365662,0.164829835,0.16263868,0.137370706,0.080470234
181,0.053270254,0.051868994,0.053286921,0.05283047,0.114890054,0.16121352,0.056068301,0.07459433
182,0.05987227,0.052496877,0.052941374,0.053130798,0.16376619,0.16021329,0.059102055,0.07412264
183,0.050551146,0.05314379,0.066861734,0.052700903,0.138280734,0.15881695,0.070698917,0.073044375
184,0.045152642,0.054904636,0.053880304,0.05178532,0.176546693,0.16381894,0.046984609,0.073632196
185,0.052076764,0.05463316,0.045272607,0.05262264,0.190182194,0.1627077,0.073757254,0.06697489
186,0.057022743,0.055002917,0.045918629,0.052638367,0.156195089,0.18174782,0.08536122,0.069248185
187,0.058592971,0.05359442,0.050222632,0.05235513,0.16062744,0.17974962,0.078929901,0.069619074
188,0.051618639,0.054207228,0.048915394,0.05126483,0.148815393,0.18806268,0.050118603,0.06981679
189,0.067320473,0.055266485,0.0521346,0.050726824,0.224055856,0.18654925,0.077930406,0.07117973
190,0.050853714,0.05610211,0.056792181,0.052524745,0.153717399,0.18450321,0.070797712,0.07015122
191,0.056967814,0.055784285,0.05344421,0.05326,0.305291265,0.18329018,0.078801148,0.06756108
192,0.045787305,0.055433027,0.050108995,0.05323369,0.143784121,0.18679948,0.06281095,0.06415055
193,0.056679193,0.056264643,0.05595874,0.053591542,0.221411273,0.19052003,0.072676122,0.0707259
194,0.055745225,0.057208873,0.048500229,0.053875215,0.161412537,0.18636008,0.060613982,0.081231594
195,0.060432959,0.05731529,0.063251846,0.052851524,0.169721827,0.19552314,0.063472085,0.08086882
196,0.053844482,0.057679128,0.053271171,0.052614354,0.144064769,0.18220086,0.059459906,0.08265419
197,0.05508041,0.058540363,0.049959537,0.05225504,0.195720315,0.18955895,0.044824544,0.08699231
198,0.059934802,0.059138782,0.052493911,0.051722113,0.186020821,0.18200383,0.115872175,0.08836936
199,0.076762833,0.06017336,0.054971363,0.052708033,0.182456404,0.18567273,0.182987258,0.089851916
200,0.051917862,0.05931375,0.046555258,0.051524665,0.245348021,0.1880043,0.067169972,0.09110149
201,0.060606193,0.05984983,0.051072508,0.051449563,0.172068521,0.19071431,0.096654855,0.09946403
202,0.054399654,0.059961118,0.046515822,0.051606413,0.217364952,0.1895435,0.106192112,0.102130294
203,0.062663384,0.060239136,0.050629489,0.05164092,0.145860061,0.18962987,0.086446777,0.100851275
204,0.066091001,0.05932035,0.058359407,0.052718185,0.19810167,0.18957064,0.075439505,0.08860239
205,0.051836874,0.060702328,0.051418185,0.05250447,0.193037435,0.18118235,0.075967751,0.08742146
206,0.059205294,0.059507687,0.052520193,0.052312028,0.171164885,0.18008053,0.143085271,0.08900579
207,0.056193244,0.06026886,0.051528018,0.053255185,0.184012219,0.16839732,0.071487263,0.0896293
208,0.062715046,0.060252327,0.052838963,0.053625803,0.186884344,0.17297572,0.103081979,0.09076627
209,0.067574933,0.060018547,0.065744013,0.053738214,0.181864083,0.16846731,0.060498353,0.09178603
210,0.06573768,0.060597904,0.0444181,0.0531105,0.161465332,0.16458462,0.05536069,0.092569105
211,0.048659768,0.060237736,0.04914809,0.053348217,0.161050335,0.16857193,0.112498187,0.08473359
212,0.062011383,0.06127831,0.05594743,0.054249875,0.100532986,0.16617455,0.11242716,0.09264871
213,0.062498026,0.06138545,0.054335672,0.05483635,0.191643983,0.17510697,0.097816505,0.088527605
214,0.063753217,0.06058579,0.05948348,0.052868906,0.1530177,0.17581184,0.085637093,0.09031253
215,0.057630483,0.060158636,0.045141004,0.054477055,0.154210508,0.1736441,0.08379852,0.08921798
216,0.055603601,0.060526136,0.054897357,0.05561964,0.211037889,0.17189899,0.06473013,0.08305051
217,0.066599004,0.060709186,0.060544573,0.05461757,0.160038307,0.18392032,0.150638461,0.0762624
218,0.063786447,0.061906837,0.058703773,0.05341302,0.27620855,0.18302982,0.061870925,0.072
219,0.059578307,0.062429436,0.046069577,0.05429922,0.188912898,0.18659319,0.078347676,0.06816186
220,0.061466157,0.06272503,0.060499597,0.055909283,0.139787793,0.19056353,0.04441515,0.06548826
221,0.052334741,0.06435603,0.060573932,0.05588769,0.143599197,0.18830684,0.050823517,0.064161986
222,0.063841864,0.06514816,0.045926735,0.055054862,0.220746323,0.18718985,0.044545963,0.054080818
223,0.074474499,0.0652635,0.042290155,0.055083107,0.182739109,0.17341016,0.055192549,0.05202957
224,0.068979241,0.06703691,0.068345465,0.055915426,0.188651443,0.1666154,0.047255769,0.04949666
225,0.060586426,0.06806013,0.061241642,0.05634004,0.193913907,0.17174068,0.057062402,0.050763056
226,0.071913593,0.0705548,0.054681461,0.05532894,0.188470975,0.17504887,0.051467486,0.051692296
227,0.074520297,0.07157454,0.052216262,0.055480637,0.148868456,0.17294437,0.049826771,0.054952238
228,0.064939916,0.06992225,0.058986221,0.0558607,0.138411462,0.17015933,0.041358426,0.05700001
229,0.077312373,0.06867202,0.05439283,0.054075804,0.120965302,0.16698964,0.053018533,0.056916088
230,0.071698278,0.06981807,0.064745679,0.05324911,0.191040516,0.16576916,0.057079144,0.056442168
231,0.07728149,0.07160939,0.050462924,0.053129956,0.176681086,0.16432002,0.060115892,0.055090964
232,0.074039228,0.07120439,0.04744371,0.053917915,0.199701414,0.16831699,0.077145413,0.054009434
233,0.057951629,0.07162018,0.046090763,0.054219257,0.154888466,0.17051396,0.07567025,0.054017227
234,0.056477018,0.07177993,0.050496511,0.05341088,0.15695484,0.17757253,0.046416543,0.053222302
235,0.072046906,0.07139175,0.052974734,0.051695768,0.181709051,0.17405283,0.052323192,0.059425395
236,0.089826778,0.07208159,0.053489931,0.053551476,0.17397961,0.17613102,0.03795547,0.06341706
237,0.070470251,0.07063287,0.060095862,0.054948166,0.188838199,0.17168877,0.039011471,0.061405405
238,0.069097847,0.07232326,0.061999623,0.055703,0.160381049,0.17210197,0.041436363,0.05781443
239,0.078909896,0.07314897,0.046309035,0.0561593,0.191550985,0.17383422,0.045069277,0.057928614
240,0.067816436,0.07386438,0.047594536,0.057395723,0.155843452,0.17382574,0.119110078,0.057080522
241,0.084179893,0.0719082,0.069020048,0.058037203,0.197463021,0.16921678,0.100032516,0.057809073
242,0.059552036,0.07116829,0.061410584,0.057591345,0.155278951,0.16770582,0.057028893,0.05968783
243,0.074855499,0.07103277,0.053639125,0.056706738,0.159020752,0.1655372,0.039760496,0.061299045
244,0.064734153,0.06947762,0.055059489,0.05834926,0.174277097,0.1590968,0.047558349,0.0616618
245,0.079200961,0.070474125,0.065338984,0.058444247,0.181624368,0.15875256,0.043842271,0.05523914
246,0.07026498,0.06836714,0.059904765,0.0561497,0.127889737,0.15193403,0.045240995,0.05015337
247,0.063071147,0.06877658,0.055637263,0.05610492,0.17372866,0.15753397,0.057799019,0.049890786
248,0.067742683,0.070589535,0.053153556,0.05653901,0.138694927,0.15462703,0.057548519,0.05367697
249,0.063358374,0.07249129,0.062734216,0.059344437,0.127147064,0.15127,0.048696823,0.052896753
250,0.077781498,0.07145969,0.048544444,0.058413286,0.15240106,0.1507168,0.054883529,0.05290269
251,0.063110091,0.07168041,0.046074532,0.057713255,0.129277572,0.15410617,0.049174849,0.05443614
252,0.063646384,0.07173416,0.060962826,0.05708616,0.211278424,0.15517104,0.054403044,0.05472577
253,0.092985101,0.071133524,0.057980016,0.058560822,0.129951164,0.15789124,0.077622309,0.053955767
254,0.083751678,0.070769615,0.08311376,0.05791816,0.140706986,0.1616246,0.039756145,0.053815152
255,0.068884879,0.06861353,0.056027524,0.058775496,0.176092356,0.16510354,0.043901667,0.053181946
256,0.072472245,0.069285624,0.052904461,0.05988258,0.161783531,0.16548601,0.0605755,0.0564807
257,0.063608661,0.06945145,0.049366232,0.058597334,0.184377298,0.15865697,0.060695335,0.05745846
258,0.061736401,0.06838376,0.067900196,0.05896424,0.165896863,0.16622303,0.049848493,0.054074198
259,0.059719265,0.067597374,0.056307614,0.056347527,0.164480671,0.17323935,0.047290653,0.060247026
260,0.056220606,0.06817272,0.057117794,0.05697996,0.187190443,0.17444143,0.04855144,0.061097283
261,0.069830984,0.06802509,0.057145376,0.059213668,0.133102313,0.17307734,0.082162395,0.0652608
262,0.065304749,0.06883352,0.048110317,0.06137004,0.142988175,0.17020065,0.064180657,0.06662317
263,0.082308143,0.06897725,0.06164911,0.06084793,0.205611721,0.16885307,0.043779671,0.06912023
264,0.075887829,0.07014533,0.056946598,0.060902838,0.210869983,0.17222512,0.101484425,0.06887448
265,0.074638359,0.070957884,0.062351912,0.059840582,0.188113123,0.16754131,0.052404232,0.06793871
266,0.07099589,0.07152553,0.075241521,0.059739172,0.148142934,0.17306012,0.102210678,0.06505143
267,0.071692996,0.07307438,0.070929989,0.061054375,0.155610308,0.17675021,0.074319094,0.062180985
268,0.063173719,0.07110176,0.062679082,0.06032987,0.152421057,0.1716378,0.074819006,0.063180685
269,0.071400136,0.07004199,0.056856692,0.06046981,0.198201105,0.16766186,0.044833161,0.059270516
270,0.064346023,0.069361314,0.046495218,0.06036242,0.140352458,0.16501947,0.039193761,0.060465187
271,0.075507477,0.06819551,0.056131244,0.0579549,0.188290253,0.16920437,0.0532896,0.05555071
272,0.08079318,0.069335185,0.061262365,0.056461073,0.179889187,0.16619314,0.035476208,0.05389049
273,0.062582076,0.06947,0.05440411,0.056166023,0.154487565,0.1651404,0.053776708,0.054669373
274,0.065290123,0.06917648,0.058345977,0.05644383,0.171110541,0.15883812,0.062382732,0.055067923
275,0.067831479,0.06833502,0.061278004,0.056418225,0.161689222,0.15965849,0.064350873,0.056264073
276,0.059337802,0.06745163,0.051166307,0.057500977,0.189992055,0.15733436,0.053065944,0.055256866
277,0.083089843,0.06762505,0.055991746,0.057778645,0.125497833,0.15540887,0.057716895,0.05577847
278,0.064521886,0.06750502,0.059728533,0.0575936,0.141893819,0.15434569,0.082607813,0.055498492
279,0.06846492,0.06744017,0.059634779,0.056819674,0.135178253,0.15027586,0.048818652,0.05457268
280,0.055931348,0.06535104,0.046239141,0.055574734,0.148556173,0.14930171,0.051155269,0.05339943
281,0.066673666,0.06744368,0.066958778,0.05631869,0.165048867,0.1442189,0.043217521,0.054338817
282,0.082527392,0.06627893,0.064039096,0.056026675,0.160634339,0.1461975,0.040692288,0.052222744
283,0.06138166,0.06697818,0.052553684,0.055886753,0.143855825,0.15152384,0.050976936,0.048439883
284,0.064641684,0.068058155,0.050606694,0.056426913,0.130412161,0.15482582,0.053124554,0.050028156
285,0.046940185,0.07053494,0.048828602,0.059250567,0.151947811,0.1593086,0.052618388,0.050292492
286,0.080264144,0.07359499,0.058605857,0.05803295,0.139163911,0.15904252,0.06245983,0.05017501
287,0.071442418,0.07251785,0.053071558,0.056439295,0.145283803,0.1612148,0.036556203,0.051363837
288,0.071514383,0.07543632,0.058329318,0.058061317,0.195157439,0.1625047,0.044779167,0.05073052
289,0.079264663,0.0762828,0.065036386,0.05917736,0.16819796,0.16616753,0.064701378,0.049069203
290,0.080699153,0.0808685,0.074475668,0.059992097,0.193383902,0.16472988,0.053798627,0.048386425
291,0.097274162,0.081440434,0.054782633,0.061938226,0.162388042,0.16727577,0.042042743,0.046921134
292,0.071755946,0.08184249,0.048102565,0.06311358,0.182357058,0.16470264,0.052580561,0.04739692
293,0.09056633,0.0837242,0.068773896,0.063968785,0.156754866,0.15871002,0.044643719,0.047452122
294,0.073106587,0.08322744,0.061767139,0.06591134,0.167040586,0.1557866,0.03651144,0.044927333
295,0.092797101,0.082010016,0.056975961,0.06530545,0.137571245,0.15482242,0.045790512,0.044852007
296,0.085983582,0.07896033,0.078067131,0.065914474,0.164622843,0.15268463,0.047806937,0.046095267
297,0.075462937,0.0784594,0.064825065,0.067522116,0.119552411,0.14666222,0.041314058,0.04550638
298,0.090331487,0.07553989,0.066881359,0.06559246,0.135231167,0.14760846,0.045331225,0.045180812
299,0.074297108,0.07650378,0.084461898,0.06491176,0.138963848,0.14284995,0.039453465,0.0458858
300,0.068524957,0.0745978,0.068416759,0.06528452,0.183742136,0.14883505,0.053045388,0.044234324
301,0.066777214,0.07404976,0.060872942,0.064390376,0.141010121,0.14658676,0.054475326,0.042798787
302,0.066746593,0.073666565,0.064179003,0.06281812,0.122133113,0.15404114,0.046691701,0.042676225
303,0.061371259,0.0720912,0.049477313,0.061319113,0.166217312,0.15803702,0.041388068,0.042444337
304,0.082745582,0.07328446,0.054960195,0.05901968,0.119455367,0.15879056,0.043561321,0.04301933
305,0.073737249,0.07414952,0.060703546,0.057599183,0.197422236,0.15522146,0.029275749,0.042126235
306,0.080503203,0.074910976,0.069125734,0.05857808,0.142139822,0.15376563,0.033451576,0.040409245
307,0.071630999,0.07685798,0.049102437,0.06018318,0.194096312,0.15826283,0.040088389,0.039475046
308,0.074577853,0.077464834,0.051891282,0.060885902,0.175190002,0.15497632,0.043012373,0.042037494
309,0.086229749,0.076149814,0.061467636,0.060925007,0.146499351,0.15688422,0.045203332,0.04173956
310,0.077175513,0.07647035,0.054211773,0.060668964,0.148050711,0.15003474,0.044114485,0.043113254
311,0.074391782,0.07492108,0.070661888,0.059211023,0.126451984,0.14859506,0.037305448,0.04331118
312,0.086216524,0.07504481,0.080229968,0.06014201,0.167105168,0.14405534,0.037349705,0.042820156
313,0.067439906,0.0746879,0.056504529,0.061189882,0.133352116,0.14004019,0.067012608,0.04712211
314,0.069595359,0.07279111,0.055351216,0.060587056,0.138534456,0.13793525,0.04058193,0.05084084
315,0.076942638,0.07314776,0.058143131,0.061003182,0.12892732,0.13632178,0.043012671,0.05016734
316,0.065010503,0.07254632,0.05454639,0.060068887,0.12774314,0.13684712,0.035430837,0.053119782
317,0.072868302,0.06985295,0.058412254,0.057374317,0.148699164,0.13349977,0.035178158,0.053611323
318,0.071008712,0.069532424,0.06237001,0.057173442,0.135038555,0.1351244,0.086031884,0.051309202
319,0.0672618,0.06980644,0.055439416,0.058074757,0.125449941,0.13382134,0.082390621,0.050943993
320,0.080742024,0.06832246,0.058373023,0.05779764,0.131915987,0.13912842,0.037379541,0.050729312
321,0.068377405,0.068191685,0.061318941,0.05758352,0.131705388,0.14075238,0.066829845,0.0507024
322,0.059282817,0.066968955,0.053284235,0.056489594,0.133631676,0.13812211,0.042265158,0.052334953
323,0.064234741,0.06729823,0.054495797,0.055533495,0.149598315,0.13697904,0.043991402,0.047741175
324,0.072335444,0.06780388,0.064364381,0.056226995,0.125503838,0.14010271,0.036929797,0.042915422
325,0.062102798,0.06673077,0.055371959,0.055974804,0.181998208,0.1398793,0.040865865,0.04275223
326,0.063702807,0.06683106,0.052405152,0.05448824,0.143982694,0.14069271,0.03516173,0.041147865
327,0.060641021,0.067047454,0.047472995,0.054235466,0.122396417,0.14251778,0.051503655,0.04152574
328,0.074301444,0.066205546,0.052809022,0.055299602,0.123607911,0.14240862,0.040094152,0.040234298
329,0.072318368,0.0658631,0.062374484,0.05419421,0.156686798,0.14465894,0.034133084,0.04080573
330,0.070010856,0.06714921,0.055851091,0.054394674,0.129681796,0.13952799,0.035747632,0.039808895
331,0.069380283,0.06733728,0.046453323,0.054350354,0.13983956,0.13950917,0.050786156,0.040193517
332,0.06144679,0.068461075,0.050756495,0.05597536,0.151882231,0.14188822,0.046043959,0.038815796
333,0.055815633,0.06683342,0.065137148,0.056179594,0.14850679,0.14231642,0.031076938,0.0413598
334,0.068911053,0.0665058,0.053310391,0.05551751,0.148006886,0.14284939,0.042644136,0.042871166
335,0.074963719,0.065951355,0.057376612,0.055150885,0.130688801,0.14085662,0.030897517,0.042782284
336,0.065583646,0.06586775,0.05196194,0.056022912,0.143794611,0.14358845,0.039007962,0.040963676
337,0.071878918,0.06619114,0.06372302,0.056827445,0.146186754,0.14143619,0.03772641,0.039578915
338,0.058024865,0.06630571,0.05485139,0.055716097,0.127889827,0.1425126,0.065534182,0.0407435
339,0.069042243,0.06644197,0.055753667,0.056185994,0.1620166,0.13933668,0.049246751,0.040961586
340,0.064466394,0.06622786,0.052184843,0.056246907,0.10975422,0.14149587,0.034858845,0.04147557
341,0.068544216,0.06752502,0.055173609,0.058123864,0.167157799,0.13683407,0.032600068,0.04300915
342,0.064680614,0.066859856,0.058801811,0.05802543,0.13035965,0.13573417,0.032196343,0.044954855
343,0.056961402,0.06751721,0.054023724,0.059465878,0.159270868,0.13888848,0.042722769,0.0424556
344,0.070273645,0.0670573,0.058009312,0.058980476,0.116247579,0.13611892,0.044824969,0.04634953
345,0.072822623,0.06744447,0.057985764,0.058851115,0.152280822,0.13991922,0.036037408,0.046557307
346,0.078555278,0.06679339,0.070731498,0.058922052,0.097176373,0.13394302,0.054343753,0.04647887
347,0.065227285,0.0657333,0.062738709,0.058526732,0.135187849,0.13314806,0.057183471,0.049525242
348,0.064598411,0.06669938,0.069255881,0.058833055,0.159432918,0.13046518,0.040541619,0.047922794
349,0.064443111,0.06448699,0.050899658,0.057929836,0.134321064,0.13061911,0.088186033,0.049335383
350,0.068338178,0.06319086,0.050891235,0.057685725,0.147757456,0.13009842,0.036936607,0.05136086
351,0.062033322,0.060541626,0.055882949,0.055764496,0.107395701,0.13578817,0.031815723,0.05154347
352,0.054079708,0.061141495,0.054848585,0.05562467,0.122409768,0.13549557,0.062660046,0.050305814
353,0.066622257,0.060676716,0.057087019,0.053799357,0.132442147,0.13268504,0.026698278,0.052810892
354,0.048149746,0.061097614,0.048977073,0.05512356,0.117787041,0.13342042,0.058950912,0.048297
355,0.05986134,0.060324967,0.055544674,0.05506085,0.14707388,0.13249794,0.056292191,0.04815356
356,0.052062854,0.06177756,0.0515192,0.056133445,0.154073909,0.13484284,0.0561698,0.04945352
357,0.071225934,0.06481205,0.061340436,0.056862693,0.132261813,0.13218577,0.044806886,0.047804568
358,0.059950657,0.06582539,0.05100273,0.05867763,0.13132754,0.13410872,0.065592408,0.04869483
359,0.068652093,0.0689961,0.064141698,0.059339248,0.14167504,0.13534641,0.043047119,0.047539297
360,0.060611751,0.06881887,0.050264075,0.05908429,0.138532504,0.13129266,0.035502229,0.048754152
361,0.076559253,0.069695234,0.066608921,0.059746474,0.130844712,0.12950848,0.044815332,0.047105983
362,0.08442463,0.070850916,0.06214105,0.05936758,0.09583921,0.12742811,0.046170548,0.04586045
363,0.076755561,0.07217312,0.075236402,0.058898047,0.151671588,0.12672111,0.035600893,0.04388026
364,0.079856962,0.07072725,0.055593237,0.057507876,0.130163953,0.1288296,0.047395617,0.044073056
365,0.058089044,0.07053314,0.052995123,0.058740932,0.106536262,0.123676814,0.068440691,0.045175478
366,0.060826428,0.06920837,0.058141053,0.057423484,0.136232108,0.123682,0.039688125,0.046437964
367,0.082782716,0.06761906,0.057551492,0.057227742,0.111458167,0.12886499,0.032351535,0.048589457
368,0.073172748,0.06606712,0.046307418,0.054712325,0.124257594,0.1294084,0.045790538,0.049425635
369,0.054193366,0.06595558,0.050240014,0.05470997,0.1627599,0.12947164,0.044975042,0.049084943
370,0.058670614,0.06843177,0.062594637,0.055511303,0.087004669,0.13341367,0.046526436,0.04673048
371,0.063311622,0.06896732,0.053434409,0.055749148,0.130896583,0.13380107,0.057440173,0.046423323
372,0.068531618,0.068000264,0.060183622,0.05688206,0.147669151,0.13303053,0.067685492,0.048476618
373,0.061236076,0.06702163,0.050082225,0.056626808,0.157105654,0.13203672,0.043962657,0.048459202
374,0.078741588,0.0688759,0.055569723,0.056947954,0.130796269,0.1298069,0.043988716,0.047772147
375,0.082850993,0.069235615,0.061008479,0.055817597,0.145956576,0.13325985,0.044896077,0.047638617
376,0.066181868,0.06923271,0.060519513,0.056484632,0.140106007,0.13181044,0.036616568,0.046016544
377,0.07311216,0.069088206,0.06888058,0.056667045,0.103752822,0.12578957,0.052884493,0.042546622
378,0.063386418,0.069298595,0.043754872,0.05742061,0.114319436,0.12159009,0.045616347,0.042002525
379,0.07273607,0.06791866,0.05345146,0.057887323,0.140461922,0.11797982,0.038104519,0.045125935
380,0.062267724,0.06609573,0.051291063,0.057576876,0.12153396,0.114684805,0.045191124,0.047919456
381,0.063282527,0.067223966,0.060104784,0.057322796,0.116402633,0.10984921,0.041219439,0.048550628
382,0.067086615,0.06536337,0.062007766,0.05598039,0.087460339,0.1109478,0.032986239,0.047628783
383,0.063339993,0.065879434,0.05761788,0.05869848,0.115110911,0.11020892,0.038521688,0.04731612
384,0.064942233,0.065175,0.060236841,0.060010456,0.094693512,0.108732946,0.07522282,0.047006786
385,0.064621739,0.06577418,0.057904013,0.060907193,0.113006443,0.10687599,0.07283134,0.047005203
386,0.077464126,0.06590192,0.057978693,0.060329925,0.091749959,0.10373057,0.042928252,0.048211385
387,0.054506205,0.066483594,0.055456545,0.059023686,0.114738874,0.10879748,0.043666065,0.049511574
388,0.06854713,0.067433834,0.070935749,0.059108123,0.106930628,0.10731028,0.042489678,0.050118916
389,0.06569165,0.0671266,0.066571184,0.058458805,0.125702202,0.111374654,0.035011217,0.04622952
390,0.068259515,0.067742884,0.060258456,0.058118526,0.102964438,0.11056276,0.045175247,0.043270685
391,0.064559959,0.06636891,0.054332089,0.05816332,0.084948421,0.10969007,0.053281315,0.04252261
392,0.072903402,0.067615755,0.048945405,0.05912411,0.138129517,0.11119623,0.045988094,0.042412043
393,0.072842427,0.06662022,0.05846224,0.05702237,0.100238852,0.1129492,0.044595156,0.04157426
394,0.061869919,0.06776426,0.053743694,0.05662735,0.135337248,0.10883025,0.036328811,0.04371927
395,0.070784472,0.06740646,0.054501221,0.056568414,0.104887396,0.108656116,0.043243024,0.044149622
396,0.063724339,0.067786045,0.058426592,0.05682193,0.083023116,0.11199096,0.035447475,0.04347639
397,0.066974707,0.06773532,0.065064482,0.05665513,0.129800454,0.107324176,0.04256038,0.04300815
398,0.058591809,0.06860862,0.049918361,0.057492603,0.124460399,0.10809733,0.034111861,0.042446762
399,0.077132061,0.069512844,0.06262096,0.057626992,0.084512681,0.10385107,0.056461338,0.043371923
400,0.064681523,0.069276206,0.059669111,0.058937315,0.101223037,0.1055103,0.049478784,0.04622284
401,0.068355806,0.069758534,0.056867197,0.059068594,0.118296787,0.10674729,0.046549007,0.04866317
402,0.072396167,0.06987993,0.047277465,0.058442812,0.091461703,0.1022799,0.041305643,0.048518054
403,0.081575416,0.07017529,0.066836871,0.05877031,0.107970491,0.09840185,0.038981283,0.050506633
404,0.07091219,0.068122804,0.055087637,0.05819636,0.092874631,0.101239376,0.045580458,0.048850033
405,0.068418063,0.06807656,0.06760446,0.05797527,0.121479757,0.101912424,0.071752198,0.048373006
406,0.068547577,0.068277314,0.059739344,0.058165777,0.09539298,0.09947055,0.059850719,0.048457965
407,0.068188637,0.06767991,0.058806688,0.059376646,0.085126556,0.10029097,0.041109256,0.049863845
408,0.061545435,0.06617645,0.053193383,0.057862118,0.085679896,0.102053046,0.053997666,0.049227867
409,0.056607164,0.0653283,0.056881431,0.058206733,0.112887897,0.10267999,0.039895311,0.049182102
410,0.064219154,0.06471187,0.057458252,0.056915294,0.107953459,0.10129138,0.044708524,0.045207556
411,0.070363246,0.064699866,0.05877227,0.057561796,0.093878068,0.10334982,0.047398601,0.043500263
412,0.066422209,0.06405117,0.059386149,0.057549264,0.099666007,0.105645925,0.055364445,0.04353999
413,0.06654083,0.06546402,0.051691558,0.05777249,0.125591129,0.10465377,0.032621507,0.04150737
414,0.062430631,0.06643965,0.058533769,0.056089677,0.099144034,0.10328214,0.045122784,0.042176995
415,0.062253736,0.06590584,0.054690059,0.055615474,0.10759367,0.1026067,0.032006748,0.044786125
416,0.068427593,0.065061726,0.066204369,0.056081127,0.115977488,0.10108786,0.042777807,0.0441026
417,0.061701752,0.06466409,0.058681384,0.05471129,0.108087495,0.10243951,0.041506488,0.04322354
418,0.075673886,0.06333555,0.055425674,0.055279106,0.075758465,0.097425364,0.033671502,0.04421774
419,0.066363506,0.063759565,0.040053267,0.05570729,0.099171467,0.09664732,0.046591572,0.044139277
420,0.058881037,0.06362534,0.052716207,0.056497637,0.101199172,0.095313534,0.07079979,0.0459731
421,0.061922107,0.06216212,0.063428812,0.05547839,0.07868965,0.09243159,0.040563364,0.04639967
422,0.062445793,0.062942155,0.045687761,0.056885827,0.113182463,0.09144653,0.046573833,0.045791164
423,0.053255472,0.060990497,0.057369765,0.056434076,0.075449713,0.09181441,0.042563483,0.04651163
424,0.066670783,0.0605651,0.062815614,0.058346815,0.091363572,0.08967476,0.044338182,0.045086764
425,0.060911484,0.06064443,0.062593468,0.058374766,0.09425582,0.08914868,0.05034497,0.04345938
426,0.053795401,0.060673084,0.056011904,0.057299413,0.087158091,0.08894616,0.047043536,0.04309904
427,0.06950213,0.062419206,0.072755784,0.05817223,0.098236874,0.08574325,0.035421345,0.044633586
428,0.05615728,0.06339333,0.050908171,0.06049237,0.079437293,0.086350314,0.040876232,0.04476399
429,0.062109545,0.06354658,0.059180658,0.059561487,0.077774949,0.08534314,0.032342851,0.046988256
430,0.05967436,0.06458261,0.052995715,0.060017273,0.095938362,0.08950799,0.054525953,0.045199227
431,0.062208615,0.06550643,0.052675281,0.059361495,0.076664455,0.09300967,0.036959995,0.04439842
432,0.07990697,0.06563196,0.0544159,0.057239518,0.081153385,0.09212235,0.061919309,0.044712957
433,0.06299676,0.06696247,0.080571182,0.05716722,0.081520356,0.09536733,0.043867484,0.04413047
434,0.068203323,0.068193704,0.053506777,0.057270944,0.081291705,0.09611905,0.066580847,0.047640517
435,0.07127168,0.06833672,0.06715133,0.057542298,0.135904402,0.09389657,0.032454684,0.045848288
436,0.063033611,0.069608234,0.049454134,0.05815122,0.122174896,0.09364833,0.039035477,0.046673354
437,0.070757464,0.066886015,0.051536009,0.058588684,0.089363679,0.094684854,0.038566694,0.04619974
438,0.069462381,0.06763808,0.050185222,0.05649592,0.111887015,0.0953536,0.035051383,0.0467432
439,0.074421793,0.06766029,0.060217932,0.056165017,0.085292265,0.095609464,0.067443319,0.04652695
440,0.061104544,0.06694241,0.055709228,0.05643397,0.073713526,0.09141855,0.036603682,0.048755612
441,0.074923761,0.065881394,0.058764473,0.057629846,0.074182115,0.08580991,0.045210611,0.04960295
442,0.052684788,0.06550576,0.058790505,0.059078217,0.091518641,0.08580541,0.057183184,0.051898774
443,0.070517428,0.0654276,0.059643555,0.05918771,0.088207833,0.083965704,0.049302112,0.05180104
444,0.068425387,0.06933602,0.050197773,0.060401503,0.083850279,0.087428965,0.064418353,0.048619293
445,0.064092971,0.07026608,0.069840856,0.06054751,0.093995266,0.090557374,0.054741293,0.04951027
446,0.052423384,0.07000615,0.061412897,0.06060073,0.066088513,0.09191529,0.04750894,0.049469203
447,0.067001104,0.07180469,0.066019751,0.059817117,0.089318626,0.0912926,0.061524875,0.048267264
448,0.068680793,0.070016846,0.051280156,0.059190046,0.093490042,0.09190142,0.034074053,0.047247082
449,0.113506049,0.06938252,0.072355859,0.0600448,0.119924814,0.092063665,0.035625864,0.04435466
450,0.070405118,0.06864698,0.05716927,0.058419507,0.104997538,0.09178183,0.045513447,0.042548858
451,0.072324418,0.06974371,0.059296727,0.05881712,0.087761268,0.09709428,0.044799905,0.042495918
452,0.070670255,0.06947271,0.050954349,0.059676774,0.085291773,0.09740928,0.045163825,0.041536555
453,0.052638933,0.071548276,0.053372826,0.06170501,0.094296068,0.09850445,0.03910026,0.043944027
454,0.06208216,0.06830809,0.058745332,0.06008752,0.08547274,0.09305748,0.035494108,0.0446667
455,0.056737572,0.067321025,0.053587925,0.061351467,0.091176927,0.0911042,0.036683287,0.043987762
456,0.063390628,0.06520513,0.065388985,0.060990706,0.119213037,0.08965299,0.046979524,0.043620843
457,0.064291112,0.06489708,0.074616306,0.062355284,0.092468522,0.08998768,0.05193124,0.044386335
458,0.089436471,0.065425664,0.071562536,0.062440928,0.104441732,0.08885927,0.058148801,0.044303667
459,0.081104241,0.06558967,0.056180988,0.06233456,0.065455176,0.08809776,0.042852603,0.0452952
460,0.060534503,0.06862846,0.069808714,0.063655294,0.085464776,0.08946958,0.038724057,0.046400134
461,0.051165376,0.070334226,0.055689149,0.06267646,0.073249213,0.08588101,0.041130707,0.04736941
462,0.06758979,0.07046918,0.06460011,0.061136298,0.088638611,0.08534512,0.05281873,0.046041
463,0.057924692,0.068555236,0.054229274,0.059109543,0.083012007,0.08410036,0.038273606,0.0437775
464,0.06372226,0.06834384,0.057681642,0.059257697,0.077857576,0.08583833,0.045409448,0.04364417
465,0.08712551,0.07179181,0.06679526,0.058336984,0.10489516,0.08789039,0.047732629,0.04301218
466,0.080448247,0.07421544,0.055600602,0.058425177,0.083327271,0.08975054,0.056672238,0.044904806
467,0.06564068,0.07445562,0.059214693,0.058719438,0.087109618,0.09164047,0.038647156,0.044387337
468,0.07029704,0.07723479,0.05129502,0.058968063,0.091994151,0.0928411,0.035513781,0.04490852
469,0.078990303,0.07841487,0.057662547,0.05936807,0.082834885,0.09254335,0.041519344,0.044912085
470,0.09501417,0.07650569,0.060601566,0.058060452,0.105985388,0.0877285,0.032404158,0.043823287
471,0.075401627,0.07488718,0.05657107,0.058658015,0.09185072,0.08859472,0.060056973,0.04297049
472,0.069991678,0.074989185,0.067542672,0.057154864,0.107537925,0.08833796,0.047644041,0.04446765
473,0.085716374,0.07541036,0.056715533,0.057217944,0.09501829,0.08698728,0.043485437,0.04497964
474,0.075523108,0.07390659,0.061681703,0.056858066,0.074879989,0.08677867,0.045445073,0.045029998
475,0.068033643,0.070375696,0.053719088,0.05616779,0.056746725,0.085422434,0.036844667,0.049636565
476,0.064263225,0.07025712,0.061576229,0.056934047,0.091989458,0.08519109,0.048144266,0.04814165
477,0.066660754,0.07098646,0.044183169,0.05610003,0.084541924,0.0861949,0.053618725,0.04799943
478,0.074508682,0.069179446,0.051925868,0.05598753,0.078487486,0.085342064,0.04063366,0.0495262
479,0.063952684,0.06869685,0.05406379,0.055328224,0.080748856,0.087823,0.042022992,0.048713386
480,0.059705146,0.06803793,0.053698752,0.056292105,0.09242294,0.09271724,0.078469828,0.049786285
481,0.074215889,0.06821539,0.064233653,0.054973654,0.089537285,0.091312334,0.04510783,0.048762597
482,0.077285051,0.06777373,0.059202515,0.055601716,0.117576033,0.09218995,0.046221852,0.046656597
483,0.067646213,0.067830905,0.055590551,0.0575451,0.086489916,0.09251303,0.058753137,0.049708333
484,0.070697188,0.068809904,0.055088647,0.05935789,0.099689342,0.09264075,0.037316892,0.04955414
485,0.061444398,0.069223695,0.063357875,0.059681598,0.105689116,0.09208272,0.047573663,0.045999568
486,0.066037893,0.068022564,0.048391711,0.059251558,0.077940479,0.0899768,0.037907351,0.0454213
487,0.062244192,0.06723812,0.050463784,0.058705486,0.093318053,0.08673618,0.032558739,0.045085363
488,0.075080432,0.067299955,0.071359679,0.05846406,0.081718341,0.08668893,0.071151033,0.042735986
489,0.073742613,0.066476375,0.072191685,0.05975308,0.082025923,0.084136,0.040481038,0.043372132
490,0.063843064,0.06821447,0.056935832,0.05996792,0.086842626,0.08413941,0.042924125,0.04508337
491,0.062204562,0.067953795,0.059933301,0.061709113,0.068478189,0.08564826,0.039325129,0.04644148
492,0.069440648,0.0691094,0.053741764,0.06220916,0.085169829,0.08536543,0.042862531,0.04791901
493,0.068264574,0.067580864,0.053176306,0.059908677,0.08601743,0.08513057,0.035259381,0.04402697
494,0.06246141,0.068407774,0.067978814,0.059753142,0.07416001,0.085376926,0.043678306,0.04433686
495,0.078825325,0.069515236,0.065506279,0.060895246,0.105723254,0.083465844,0.06468606,0.044182815
496,0.063431136,0.06897893,0.065803692,0.062187847,0.093028933,0.083715595,0.051488485,0.045151208
497,0.073800206,0.06919184,0.055464197,0.06271257,0.090489782,0.08238149,0.047334012,0.045459796
498,0.0597951,0.06939476,0.048354901,0.06323759,0.079369672,0.08382657,0.032230575,0.046203848
499,0.082011707,0.06912794,0.070636362,0.06198238,0.084489524,0.0847382,0.043579973,0.04565213
500,0.074917682,0.0666266,0.068356857,0.0608947,0.067731835,0.08284905,0.041383702,0.045245778
501,0.05684147,0.06720858,0.07285931,0.060150973,0.070975751,0.08108947,0.049009055,0.04366424
502,0.071569867,0.06706305,0.058989044,0.06119199,0.071828745,0.082615055,0.04594839,0.042679407
503,0.07029365,0.066584304,0.058426507,0.06255604,0.100468181,0.082460806,0.042699907,0.043255772
504,0.059793271,0.06524499,0.055426616,0.061013993,0.083276309,0.08412646,0.038161084,0.04217544
505,0.053811926,0.064212024,0.05462952,0.05864686,0.086831674,0.086343944,0.060622573,0.044393305
506,0.069250882,0.06501205,0.058366381,0.05748561,0.075433165,0.08715135,0.035673093,0.045368716
507,0.072344907,0.06371753,0.065874383,0.058780078,0.105745636,0.08644829,0.037485678,0.0454062
508,0.055007715,0.063374326,0.061995443,0.05750263,0.077827193,0.08613336,0.037994277,0.046325617
509,0.068618469,0.06577251,0.055215836,0.05830812,0.10114602,0.087620005,0.032776583,0.04647199
510,0.0645881,0.06754261,0.044685535,0.05829883,0.08990676,0.088712715,0.063562356,0.043353237
511,0.064841732,0.06883535,0.061246857,0.059460625,0.079049788,0.08918644,0.058763232,0.043412626
512,0.05862464,0.06784337,0.071933672,0.05909672,0.064798154,0.089541435,0.046323244,0.044210486
513,0.066861622,0.06819327,0.045652047,0.0582065,0.097318925,0.09129107,0.051894035,0.046106894
514,0.083775133,0.06957547,0.06348151,0.058555827,0.098142765,0.09117686,0.039624814,0.04716051
515,0.07151287,0.06900689,0.054536607,0.059371404,0.097758725,0.09120569,0.029435022,0.045396928
516,0.08217831,0.06976654,0.069984309,0.058000743,0.080170467,0.09149723,0.036267024,0.04487476
517,0.06242511,0.06935593,0.062235337,0.05623404,0.109295569,0.09295933,0.045464251,0.04544873
518,0.058506701,0.06995363,0.053093255,0.05697077,0.095323555,0.09274157,0.056958392,0.04437707
519,0.082440548,0.068344176,0.058709107,0.0556647,0.100003883,0.09133329,0.043312717,0.048465807
520,0.058902286,0.06634691,0.052841347,0.0561011,0.090194978,0.09140359,0.045926534,0.050761104
521,0.072438121,0.06421006,0.047540218,0.05511866,0.081965201,0.09016468,0.053541571,0.050989952
522,0.054518595,0.06524009,0.054266632,0.05539724,0.079419181,0.08645354,0.052062934,0.052401647
523,0.07283859,0.066149175,0.053019378,0.05581566,0.095141485,0.084379114,0.041177414,0.05149727
524,0.067680605,0.0636277,0.050420802,0.054757245,0.084059924,0.07999053,0.080512196,0.050610553
525,0.051540259,0.064928845,0.058900632,0.05498615,0.098461621,0.07936877,0.05238796,0.05012262
526,0.060809765,0.06384958,0.060159892,0.055272676,0.067781322,0.078731924,0.038555536,0.049363844
527,0.07272552,0.06546675,0.065021113,0.055922493,0.072184227,0.07914563,0.059581224,0.048566498
528,0.067597426,0.06526856,0.057277441,0.05596127,0.074579217,0.07599132,0.047914613,0.04928725
529,0.057225801,0.065558605,0.04812498,0.057236135,0.056118146,0.07465036,0.03444555,0.04504793
530,0.071913712,0.06611863,0.055130389,0.056939863,0.083977349,0.072579764,0.041047178,0.04430394
531,0.06164556,0.065550305,0.050405502,0.05667043,0.07559678,0.07275625,0.045953844,0.04556344
532,0.070690207,0.0638591,0.060764797,0.057097156,0.083556265,0.07289758,0.044089425,0.04802551
533,0.070856743,0.06367677,0.053407125,0.05744959,0.063598327,0.07269776,0.048384931,0.049021296
534,0.070581071,0.06479533,0.06316945,0.05727596,0.070650361,0.07399179,0.03811907,0.04897495
535,0.057140496,0.065975815,0.05593792,0.05774241,0.077755593,0.072762884,0.044947997,0.048435226
536,0.055126559,0.06646828,0.057465591,0.05797692,0.069546267,0.07322976,0.051150538,0.049279187
537,0.055813391,0.06588846,0.069288358,0.05808823,0.073597483,0.07371539,0.084201939,0.04994683
538,0.06577412,0.066052705,0.060801819,0.05862649,0.072581001,0.07768573,0.057872508,0.048821863
539,0.068411477,0.0654508,0.046388637,0.05806474,0.069058493,0.07832334,0.03398205,0.04988668
540,0.083718471,0.06750896,0.059794918,0.059486292,0.071688317,0.07998721,0.03564994,0.050275996
541,0.066570245,0.06768349,0.05275058,0.05913077,0.080265559,0.08166421,0.054393464,0.04942214
542,0.064891979,0.07024064,0.061877895,0.06072928,0.088412501,0.082499966,0.050765891,0.045433443
543,0.072499231,0.06994478,0.058789749,0.06011188,0.103301674,0.0814521,0.03713521,0.04405543
544,0.064562105,0.070751056,0.057551894,0.061519977,0.077026464,0.081748,0.048767298,0.045117535
545,0.077721998,0.06823366,0.07015346,0.061700527,0.094394311,0.081095904,0.048841074,0.04801169
546,0.056871857,0.0671456,0.053910375,0.06113933,0.086316302,0.080555566,0.04261199,0.04569379
547,0.081384912,0.067744575,0.085273474,0.06095513,0.081955016,0.07843278,0.044314995,0.047928996
548,0.062815502,0.06794425,0.05462781,0.060168814,0.06210234,0.07494227,0.044092376,0.047949355
549,0.076474242,0.068621986,0.060469557,0.060409777,0.072017543,0.074532345,0.044603102,0.046613652
550,0.05854455,0.06710543,0.06160051,0.05856376,0.065167338,0.0715622,0.064591497,0.045770038

